Bounded Simplex-Structured Matrix Factorization: Algorithms, Identifiability and Applications

In this paper, we propose a new low-rank matrix factorization model dubbed bounded simplex-structured matrix factorization (BSSMF). Given an input matrix $X$ and a factorization rank $r$, BSSMF looks for a matrix $W$ with $r$ columns and a matrix $H$ with $r$ rows such that $X \approx WH$ where the entries in each column of $W$ are bounded, that is, they belong to given intervals, and the columns of $H$ belong to the probability simplex, that is, $H$ is column stochastic. BSSMF generalizes nonnegative matrix factorization (NMF), and simplex-structured matrix factorization (SSMF). BSSMF is particularly well suited when the entries of the input matrix $X$ belong to a given interval; for example when the rows of $X$ represent images, or $X$ is a rating matrix such as in the Netflix and MovieLens datasets where the entries of $X$ belong to the interval $[1,5]$. The simplex-structured matrix $H$ not only leads to an easily understandable decomposition providing a soft clustering of the columns of $X$, but implies that the entries of each column of $WH$ belong to the same intervals as the columns of $W$. In this paper, we first propose a fast algorithm for BSSMF, even in the presence of missing data in $X$. Then we provide identifiability conditions for BSSMF, that is, we provide conditions under which BSSMF admits a unique decomposition, up to trivial ambiguities. Finally, we illustrate the effectiveness of BSSMF on two applications: extraction of features in a set of images, and the matrix completion problem for recommender systems.

==> data/MRSA_BSSMF.txt <==
0.9900717712982517	0.12795646603031308	0.014088239028346772	2.063006408648128e-5	3.5399799923707783e-6	1.8158945476128114e-7	1.4229560770859896e-7
0.827799489271577	0.19649035767471984	0.00044912369225695337	0.0003129150220530058	3.8251407714570393e-7	1.1451066199874039e-7	1.1451066199874039e-7
0.8350157419500135	0.3159631453813327	0.00044435774381216197	1.2885127955194505e-6	2.915288078862008e-7	1.4229560770859896e-7	1.4229560770859896e-7
0.9987410210318581	0.1359591110436073	0.002988609125184312	0.00012237048969965415	2.0285070879023257e-6	6.707879276254074e-8	1.1451066199874039e-7
0.9125751999703727	0.0890349012227882	0.00020520428206569893	4.757270351068196e-6	9.486373847239931e-8	1.0149175581188855e-6	9.486373847239931e-8
0.8071043540612454	0.060539275593486166	0.048084577108218514	0.00019346976502910567	1.3383341424306967e-5	1.1451066199874039e-7	6.707879276254074e-8
0.7892439024202179	0.0781492226348931	0.01798914899351401	2.9610011676002155e-7	5.121003537969647e-7	1.8972747694479862e-7	2.7645319323368046e-7
1.048067227067626	0.17477603219996757	0.003326775824507729	1.3190662969877158e-5	4.4312249134442985e-6	1.9767273817047583e-6	5.8037957627402e-7
1.034235919655211	0.2911617622354244	7.16150780591379e-5	6.402720449753097e-5	1.4229560770859896e-7	4.7431869236199656e-8	1.4229560770859896e-7
0.6922354205709644	0.1564690436889427	0.0018896471613166494	1.76553242722437e-5	1.4229560770859896e-7	2.568062697073393e-7	2.093744004711397e-7
0.8926087865329639	0.30578402683154143	0.003060196023469571	2.638655637361812e-6	9.486373847239931e-8	2.2902132399748077e-7	1.6194253123494005e-7
0.9396463377694305	0.05074498699809946	0.0006509660382716715	0.0006066787559229274	3.1525688538858695e-6	2.2902132399748077e-7	1.6194253123494005e-7
0.9235193458976946	0.21549924684592697	0.005486216978295933	7.929058163055443e-6	2.2215919056948586e-6	4.465337466521381e-7	9.486373847239931e-8
0.7288216837169857	0.1754944704929138	0.0005019515167218488	0.0010649620174619228	1.231624136871091e-6	1.5951257885600194e-6	1.6194253123494005e-7
0.6667409672990176	0.19859800475482967	0.00011125560898392372	2.8694845822872407e-6	9.486373847239931e-8	1.6194253123494005e-7	4.7431869236199656e-8
1.0120028460483323	0.08426548548830709	0.0017448831408138678	1.4268126429468685e-5	1.886604699759756e-6	2.093744004711397e-7	9.486373847239931e-8
1.1368704748889793	0.08116063104112221	0.0025402726834840043	1.636746900566814e-5	3.059113541199027e-7	9.486373847239931e-8	5.327334755305363e-7
1.2529562928870754	0.32963351951707054	0.00013658228577378327	4.8991855231075336e-5	1.156715141981221e-5	1.5655686553005699e-6	7.414334336976448e-7
0.678032105850136	0.3612653383343772	0.008177792773967915	5.2138362250798376e-5	9.058323029714337e-7	4.7431869236199656e-8	1.8158945476128114e-7
0.8874461536989143	0.020813039724452743	0.012467568061833478	3.5327907962970396e-6	1.141844426608594e-6	1.6194253123494005e-7	1.6194253123494005e-7


==> data/MRSA_NMF.txt <==
2.2216846482466317	1.7090012241027253	1.05660257943267	0.01264317157992322	0.05444792767140969	2.1795491141184665e-5	2.8319364968066475e-6
1.7705993516289258	2.52547761059174	0.054870278743447784	0.09914892342352304	0.001029446855183522	4.5488112253458186e-5	2.77133048397236e-6
4.1714086090416576	1.454270657305234	0.1204177064571859	0.053491402534858304	0.04022355069875878	0.00034457137110031986	1.6399913381721585e-5
2.0230335396771397	1.9996062673426072	0.8031715638243156	0.028304142650579667	8.054002494273386e-5	2.477615939494699e-6	3.3949445472459617e-6
2.2603822291616282	1.164261712508074	0.06163636262730776	0.0009069445631729796	0.0004974261149602065	4.9708623187555615e-5	6.934717622294693e-6
2.069776464355132	0.7837627154991387	0.34969117847112696	0.007176600234568368	0.00033814043662379377	1.0608167087278648e-5	0.00016923062805690702
2.742218998141375	1.3007013201198605	0.08888874202736712	0.22725981144869242	3.6941442125969385e-5	4.699647990737522e-6	3.1136869124589838e-6
1.7396985531018436	1.3892249855485759	0.9023528461644974	0.18975857655118378	0.0004239272269911646	4.3304892943628426e-5	0.0003645618118407595
1.6289139460021764	1.7180388773692319	0.3113685851943984	0.492076815394353	0.033452674970629974	2.0347263389931248e-5	2.568062697073393e-7
1.451807042667706	2.158764349151632	0.03636104573200359	0.042581974438610594	0.06431880808529775	8.696157644303497e-5	1.2239033567756411e-5
2.4526407512884196	1.6815053225343064	0.3505625701647436	0.00019117186974876394	2.1047208501120215e-5	0.00039035980159399296	1.3666568008400428e-6
12.179434992014132	0.8406461970431331	0.8227803751134919	0.7093694737568217	0.015781798808203663	2.4448313407004667e-5	9.174978897823583e-6
1.5002837619226468	0.9821597031950828	0.7416386072223511	0.037987520406040795	0.0007104896041582752	1.5874656015784342e-6	1.7764003518090673e-5
1.892669603310539	0.8157561779933762	0.15484764466856654	0.03570952593591954	0.0005232870027396887	0.0005348053638482262	3.435319859962212e-7
1.8617237007665506	1.4387041035563948	0.5591199442068113	0.004412425578327493	0.00024355925728588744	0.007415232962102497	3.197710632072795e-5
1.8088668695398664	0.6915159653678778	0.10520238459998268	0.03353422797640747	0.00025196343709825935	6.96425723985367e-5	6.637403487522807e-6
2.189264345342167	1.1310487747686426	0.7398916700294971	0.0005667055596520917	0.0007242519593638683	0.0003523961004645154	1.4727273699853047e-6
1.302305251558111	0.8813862854659913	0.19475708506873113	0.009192454373252081	0.003092002551464231	0.01073467084412436	1.1451066199874039e-7
2.3027890458176414	1.4249048991617241	0.3687143701709582	0.2417339164928311	0.0006127388155974914	7.516811646996347e-6	6.707879276254074e-8
2.1297570714315666	1.542893152961026	0.30458459701098395	0.011676137713974277	12.507002656346415	9.067208315333681e-5	1.180025859650181e-6


==> data/error_centered.txt <==
0.0	0.0	0.04242640687119281
0.0	0.05	0.04673863498220713
0.0	0.1	0.05232590180780448
0.0	0.15	0.05882601465338269
0.0	0.2	0.06596969000988254
0.0	0.25	0.07356969484781077
0.0	0.3	0.08149846624323671
0.0	0.35	0.08966883516584787
0.0	0.4	0.09802040603874274
0.0	0.45	0.10651056285646036
0.0	0.5	0.11510864433221335
0.0	0.55	0.12379216453394776
0.0	0.6	0.1325443322062471
0.0	0.65	0.14135239651311182
0.0	0.7	0.15020652449211383
0.0	0.75	0.15909902576697318
0.0	0.8	0.16802380783686574
0.0	0.85	0.17697598707169282
0.0	0.9	0.1859516066077408
0.0	0.95	0.19494742881094887
0.0	1.0	0.20396078054371136

0.05	0.0	0.034270978976387555
0.05	0.05	0.03560898762952967
0.05	0.1	0.03912160528403707
0.05	0.15	0.044294469180700166
0.05	0.2	0.05062114182829143
0.05	0.25	0.05772347875864721
0.05	0.3	0.06534906273237587
0.05	0.35	0.07333484846919638
0.05	0.4	0.08157511875565977
0.05	0.45	0.08999999999999997
0.05	0.5	0.09856216312561324
0.05	0.55	0.10722872749408152
0.05	0.6	0.1159762906804662
0.05	0.65	0.12478781991845195
0.05	0.7	0.13365066404623654
0.05	0.75	0.14255525244620063
0.05	0.8	0.15149422431234794
0.05	0.85	0.16046183346827364
0.05	0.9	0.16945353345386455
0.05	0.95	0.17846568297574744
0.05	1.0	0.1874953332752578

0.1	0.0	0.03313608305156176
0.1	0.05	0.03000833217624729
0.1	0.1	0.029529646120466768
0.1	0.15	0.031819805153394595
0.1	0.2	0.03635931792539565
0.1	0.25	0.04243229901855421
0.1	0.3	0.049477267507411896
0.1	0.35	0.057135803136037173
0.1	0.4	0.06519202405202647
0.1	0.45	0.07351530452905705
0.1	0.5	0.08202438661763947
0.1	0.55	0.09066697303869803
0.1	0.6	0.09940824915468531
0.1	0.65	0.10822430410956678
0.1	0.7	0.11709824934643555
0.1	0.75	0.12601785587764933
0.1	0.8	0.13497407158413793
0.1	0.85	0.14396006390662652
0.1	0.9	0.15297058540778352
0.1	0.95	0.16200154320252627
0.1	1.0	0.17104970037974337

0.15	0.0	0.03962953444086871
0.15	0.05	0.03289376840679704
0.15	0.1	0.02761340254296813
0.15	0.15	0.02473863375370593
0.15	0.2	0.025109759058979404
0.15	0.25	0.028600699292150145
0.15	0.3	0.034270978976387555
0.15	0.35	0.04123105625617657
0.15	0.4	0.048933628518637334
0.15	0.45	0.05707889277132131
0.15	0.5	0.06550190836914599
0.15	0.55	0.0741080292545956
0.15	0.6	0.08284020762890443
0.15	0.65	0.09166242414424788
0.15	0.7	0.10055098209366228
0.15	0.75	0.10948972554536791
0.15	0.8	0.11846729506492495
0.15	0.85	0.12747548783981957
0.15	0.9	0.13650824150944144
0.15	0.95	0.14556098378343005
0.15	1.0	0.15463020403530478

0.2	0.0	0.05091168824543142
0.2	0.05	0.04257346591481599
0.2	0.1	0.03466987164671942
0.2	0.15	0.02757716446627534
0.2	0.2	0.022090722034374496
0.2	0.25	0.019608671551127548
0.2	0.3	0.021213203435596392
0.2	0.35	0.026162950903902225
0.2	0.4	0.03298484500494126
0.2	0.45	0.04074923312161835
0.2	0.5	0.04901020301937136
0.2	0.55	0.057554322166106675
0.2	0.6	0.06627216610312354
0.2	0.65	0.07510326224605691
0.2	0.7	0.08401190391843286
0.2	0.75	0.09297580330387038
0.2	0.8	0.10198039027185568
0.2	0.85	0.11101576464628794
0.2	0.9	0.12007497657713698
0.2	0.95	0.12915301003073829
0.2	1.0	0.1382461572702836

0.25	0.0	0.0645174395028197
0.25	0.05	0.055605755097831375
0.25	0.1	0.04680277769534624
0.25	0.15	0.03818376618407357
0.25	0.2	0.029908192857476354
0.25	0.25	0.022360679774997887
0.25	0.3	0.01656804152578087
0.25	0.35	0.014764823060233367
0.25	0.4	0.01817965896269781
0.25	0.45	0.024738633753705934
0.25	0.5	0.03259601202601321
0.25	0.55	0.041012193308819736
0.25	0.6	0.04970412457734264
0.25	0.65	0.05854912467321777
0.25	0.7	0.06748703579206895
0.25	0.75	0.07648529270389175
0.25	0.8	0.0855248501898717
0.25	0.85	0.09459386872308372
0.25	0.9	0.10368461795271271
0.25	0.95	0.11279184367674815
0.25	1.0	0.12191185340236606

0.3	0.0	0.07925906888173745
0.3	0.05	0.07014627573863064
0.3	0.1	0.061057350089895
0.3	0.15	0.052004807470079156
0.3	0.2	0.04301162633521313
0.3	0.25	0.03412477106150311
0.3	0.3	0.02545584412271571
0.3	0.35	0.017334935823359713
0.3	0.4	0.011045361017187238
0.3	0.45	0.010606601717798179
0.3	0.5	0.01649242250247061
0.3	0.55	0.02450510150968567
0.3	0.6	0.03313608305156175
0.3	0.65	0.04200595195921643
0.3	0.7	0.05099019513592781
0.3	0.75	0.060037488288568475
0.3	0.8	0.0691230786351418
0.3	0.85	0.07823362448461656
0.3	0.9	0.08736131867136619
0.3	0.95	0.09650129532809389
0.3	1.0	0.1056503667764575

0.35	0.0	0.09460708218732887
0.35	0.05	0.08542833253669417
0.35	0.1	0.07625286879849177
0.35	0.15	0.0670820393249937
0.35	0.2	0.05791804554713496
0.35	0.25	0.04876474136094643
0.35	0.3	0.039629534440868724
0.35	0.35	0.0305286750449475
0.35	0.4	0.02150581316760656
0.35	0.45	0.01272792206135785
0.35	0.5	0.0055226805085936085
0.35	0.55	0.008246211251235308
0.35	0.6	0.016568041525780872
0.35	0.65	0.025495097567963917
0.35	0.7	0.03456153931757089
0.35	0.75	0.043680659335683096
0.35	0.8	0.05282518338822876
0.35	0.85	0.06198386886924693
0.35	0.9	0.07115124735378853
0.35	0.95	0.08032434251209279
0.35	1.0	0.0895013966371475

0.4	0.0	0.11030865786510141
0.4	0.05	0.1011162697096763
0.4	0.1	0.09192388155425119
0.4	0.15	0.08273149339882606
0.4	0.2	0.07353910524340095
0.4	0.25	0.06434671708797582
0.4	0.3	0.05515432893255071
0.4	0.35	0.04596194077712559
0.4	0.4	0.03676955262170048
0.4	0.45	0.02757716446627536
0.4	0.5	0.01838477631085024
0.4	0.55	0.009192388155425115
0.4	0.6	2.943923360032078e-17
0.4	0.65	0.009192388155425115
0.4	0.7	0.01838477631085022
0.4	0.75	0.027577164466275342
0.4	0.8	0.03676955262170047
0.4	0.85	0.04596194077712558
0.4	0.9	0.055154328932550706
0.4	0.95	0.0643467170879758
0.4	1.0	0.07353910524340093

0.45	0.0	0.1262319293998155
0.45	0.05	0.11704699910719626
0.45	0.1	0.1078633394624884
0.45	0.15	0.09868130522039117
0.45	0.2	0.08950139663714753
0.45	0.25	0.08032434251209282
0.45	0.3	0.07115124735378855
0.45	0.35	0.06198386886924696
0.45	0.4	0.05282518338822878
0.45	0.45	0.043680659335683124
0.45	0.5	0.03456153931757094
0.45	0.55	0.02549509756796394
0.45	0.6	0.016568041525780924
0.45	0.65	0.008246211251235354
0.45	0.7	0.005522680508593645
0.45	0.75	0.012727922061357847
0.45	0.8	0.02150581316760656
0.45	0.85	0.030528675044947474
0.45	0.9	0.039629534440868704
0.45	0.95	0.048764741360946405
0.45	1.0	0.057918045547134936

0.5	0.0	0.14230249470757708
0.5	0.05	0.1331333917542853
0.5	0.1	0.1239677377384939
0.5	0.15	0.11480635870891473
0.5	0.2	0.10565036677645752
0.5	0.25	0.09650129532809391
0.5	0.3	0.08736131867136623
0.5	0.35	0.0782336244846166
0.5	0.4	0.06912307863514183
0.5	0.45	0.06003748828856851
0.5	0.5	0.05099019513592786
0.5	0.55	0.04200595195921645
0.5	0.6	0.03313608305156179
0.5	0.65	0.024505101509685708
0.5	0.7	0.016492422502470672
0.5	0.75	0.010606601717798243
0.5	0.8	0.011045361017187283
0.5	0.85	0.01733493582335972
0.5	0.9	0.025455844122715714
0.5	0.95	0.03412477106150309
0.5	1.0	0.043011626335213125

0.55	0.0	0.1584755501646863
0.55	0.05	0.1493251485852266
0.55	0.1	0.1401802411183545
0.55	0.15	0.13104197800704936
0.55	0.2	0.1219118534023661
0.55	0.25	0.11279184367674823
0.55	0.3	0.10368461795271276
0.55	0.35	0.09459386872308376
0.55	0.4	0.08552485018987174
0.55	0.45	0.0764852927038918
0.55	0.5	0.06748703579206901
0.55	0.55	0.05854912467321781
0.55	0.6	0.0497041245773427
0.55	0.65	0.04101219330881979
0.55	0.7	0.03259601202601329
0.55	0.75	0.024738633753706
0.55	0.8	0.018179658962697878
0.55	0.85	0.014764823060233436
0.55	0.9	0.01656804152578091
0.55	0.95	0.022360679774997894
0.55	1.0	0.02990819285747635

0.6	0.0	0.17472263734273244
0.6	0.05	0.1655913645091434
0.6	0.1	0.1564672489692332
0.6	0.15	0.14735162028291376
0.6	0.2	0.13824615727028366
0.6	0.25	0.12915301003073834
0.6	0.3	0.12007497657713702
0.6	0.35	0.11101576464628797
0.6	0.4	0.10198039027185571
0.6	0.45	0.09297580330387042
0.6	0.5	0.08401190391843291
0.6	0.55	0.07510326224605694
0.6	0.6	0.06627216610312357
0.6	0.65	0.05755432216610671
0.6	0.7	0.049010203019371416
0.6	0.75	0.0407492331216184
0.6	0.8	0.0329848450049413
0.6	0.85	0.02616295090390229
0.6	0.9	0.021213203435596455
0.6	0.95	0.019608671551127603
0.6	1.0	0.022090722034374538

0.65	0.0	0.19102486749112013
0.65	0.05	0.18191206666958626
0.65	0.1	0.17280769658785458
0.65	0.15	0.16371316379570702
0.65	0.2	0.1546302040353048
0.65	0.25	0.1455609837834301
0.65	0.3	0.1365082415094415
0.65	0.35	0.12747548783981963
0.65	0.4	0.11846729506492497
0.65	0.45	0.10948972554536797
0.65	0.5	0.10055098209366232
0.65	0.55	0.0916624241442479
0.65	0.6	0.08284020762890446
0.65	0.65	0.07410802925459563
0.65	0.7	0.06550190836914603
0.65	0.75	0.05707889277132135
0.65	0.8	0.04893362851863737
0.65	0.85	0.04123105625617662
0.65	0.9	0.0342709789763876
0.65	0.95	0.028600699292150207
0.65	1.0	0.02510975905897946

0.7	0.0	0.20736923590542544
0.7	0.05	0.1982738005889835
0.7	0.1	0.18918773744616746
0.7	0.15	0.1801124648657055
0.7	0.2	0.1710497003797434
0.7	0.25	0.16200154320252627
0.7	0.3	0.15297058540778355
0.7	0.35	0.14396006390662652
0.7	0.4	0.13497407158413793
0.7	0.45	0.12601785587764933
0.7	0.5	0.11709824934643556
0.7	0.55	0.1082243041095668
0.7	0.6	0.09940824915468535
0.7	0.65	0.09066697303869804
0.7	0.7	0.08202438661763951
0.7	0.75	0.07351530452905707
0.7	0.8	0.06519202405202648
0.7	0.85	0.05713580313603721
0.7	0.9	0.04947726750741193
0.7	0.95	0.04243229901855426
0.7	1.0	0.03635931792539569

0.75	0.0	0.22374650835264448
0.75	0.05	0.21466718426438633
0.75	0.1	0.20559790854967372
0.75	0.15	0.1965400722499104
0.75	0.2	0.1874953332752578
0.75	0.25	0.17846568297574747
0.75	0.3	0.16945353345386457
0.75	0.35	0.1604618334682737
0.75	0.4	0.15149422431234796
0.75	0.45	0.14255525244620068
0.75	0.5	0.1336506640462366
0.75	0.55	0.12478781991845198
0.75	0.6	0.11597629068046626
0.75	0.65	0.10722872749408156
0.75	0.7	0.09856216312561328
0.75	0.75	0.09000000000000001
0.75	0.8	0.08157511875565981
0.75	0.85	0.07333484846919643
0.75	0.9	0.06534906273237591
0.75	0.95	0.05772347875864727
0.75	1.0	0.050621141828291485

0.8	0.0	0.24014995315427398
0.8	0.05	0.23108548201910042
0.8	0.1	0.2220315292925759
0.8	0.15	0.21298943635776868
0.8	0.2	0.20396078054371136
0.8	0.25	0.19494742881094893
0.8	0.3	0.18595160660774082
0.8	0.35	0.17697598707169285
0.8	0.4	0.16802380783686577
0.8	0.45	0.15909902576697318
0.8	0.5	0.15020652449211386
0.8	0.55	0.14135239651311185
0.8	0.6	0.13254433220624712
0.8	0.65	0.12379216453394778
0.8	0.7	0.11510864433221338
0.8	0.75	0.10651056285646038
0.8	0.8	0.09802040603874278
0.8	0.85	0.0896688351658479
0.8	0.9	0.08149846624323676
0.8	0.95	0.07356969484781081
0.8	1.0	0.06596969000988256

0.85	0.0	0.25657455056961515
0.85	0.05	0.2475237362355376
0.85	0.1	0.23848375206709574
0.85	0.15	0.22945587811167528
0.85	0.2	0.2204416022442225
0.85	0.25	0.21144266362302575
0.85	0.3	0.20246110737620696
0.85	0.35	0.19349935400408963
0.85	0.4	0.18456028825291748
0.85	0.45	0.17564737401965339
0.85	0.5	0.1667648044402655
0.85	0.55	0.15791770008456937
0.85	0.6	0.14911237373202804
0.85	0.65	0.14035668847618202
0.85	0.7	0.13166054838105454
0.85	0.75	0.12303657992645928
0.85	0.8	0.1145010916978524
0.85	0.85	0.10607544484940896
0.85	0.9	0.09778803607803974
0.85	0.95	0.08967719888578146
0.85	1.0	0.08179547664755064

0.9	0.0	0.273016483018883
0.9	0.05	0.2639782187984456
0.9	0.1	0.25495097567963926
0.9	0.15	0.24593596727603712
0.9	0.2	0.23693459012985
0.9	0.25	0.22794845908669795
0.9	0.3	0.21897945109073594
0.9	0.35	0.21002975979608224
0.9	0.4	0.20110196418732465
0.9	0.45	0.19219911550264743
0.9	0.5	0.18332484828849582
0.9	0.55	0.1744835235774427
0.9	0.6	0.16568041525780894
0.9	0.65	0.15692195512419543
0.9	0.7	0.14821605850919126
0.9	0.75	0.1395725617734374
0.9	0.8	0.13100381673829206
0.9	0.85	0.12252550754842849
0.9	0.9	0.1141577855426427
0.9	0.95	0.10592686156022942
0.9	1.0	0.09786725703727477

0.95	0.0	0.289472796649357
0.95	0.05	0.2804460732476031
0.95	0.1	0.27143046991817255
0.95	0.15	0.2624271327435484
0.95	0.2	0.2534373689888687
0.95	0.25	0.24446267608778235
0.95	0.3	0.2355047770216137
0.95	0.35	0.22656566377101361
0.95	0.4	0.2176476510325806
0.95	0.45	0.20875344308537763
0.95	0.5	0.1998862176339329
0.95	0.55	0.19104973174542797
0.95	0.6	0.1822484567835898
0.95	0.65	0.17348775172904857
0.95	0.7	0.16477408776867797
0.95	0.75	0.15611534197509222
0.95	0.8	0.1475211849193193
0.95	0.85	0.13900359707575916
0.95	0.9	0.13057756315692215
0.95	0.95	0.12226201372462339
0.95	1.0	0.11408111149528653

1.0	0.0	0.3059411708155671
1.0	0.05	0.2969250747242475
1.0	0.1	0.28792012781325305
1.0	0.15	0.2789274099116112
1.0	0.2	0.269948143168276
1.0	0.25	0.2609837159671078
1.0	0.3	0.25203571175529865
1.0	0.35	0.24310594398327653
1.0	0.4	0.23419649869287112
1.0	0.45	0.22530978673817076
1.0	0.5	0.21644860821913361
1.0	0.55	0.207616232506035
1.0	0.6	0.1988164983093707
1.0	0.65	0.1900539397118618
1.0	0.7	0.1813339460773961
1.0	0.75	0.17266296649832005
1.0	0.8	0.16404877323527903
1.0	0.85	0.15550080385644313
1.0	0.9	0.14703060905811413
1.0	0.95	0.1386524431807821
1.0	1.0	0.130384048104053



==> data/error_notcentered.txt <==
0.0	0.0	0.5249761899362675
0.0	0.05	0.5076662289339325
0.0	0.1	0.49040799340956914
0.0	0.15	0.4732071428032337
0.0	0.2	0.4560701700396552
0.0	0.25	0.43900455578501685
0.0	0.3	0.4220189569201838
0.0	0.35	0.40512343797909295
0.0	0.4	0.388329756778952
0.0	0.45	0.3716517186829626
0.0	0.5	0.35510561809129404
0.0	0.55	0.33871079108879887
0.0	0.6	0.322490309931942
0.0	0.65	0.3064718584144391
0.0	0.7	0.2906888370749727
0.0	0.75	0.2751817581163402
0.0	0.8	0.25999999999999995
0.0	0.85	0.24520399670478454
0.0	0.9	0.23086792761230387
0.0	0.95	0.21708293346092408
0.0	1.0	0.20396078054371136

0.05	0.0	0.48541219597368995
0.05	0.05	0.4680277769534625
0.05	0.1	0.45069390943299864
0.05	0.15	0.4334166586553867
0.05	0.2	0.4162030754331351
0.05	0.25	0.39906139878469826
0.05	0.3	0.3820013088982811
0.05	0.35	0.3650342449688796
0.05	0.4	0.34817380717107366
0.05	0.45	0.331436268383531
0.05	0.5	0.3148412298286233
0.05	0.55	0.2984124662275354
0.05	0.6	0.28217902119044924
0.05	0.65	0.2661766330841233
0.05	0.7	0.25044959572736386
0.05	0.75	0.23505318547086315
0.05	0.8	0.22005681084665385
0.05	0.85	0.20554804791094464
0.05	0.9	0.19163767896736794
0.05	0.95	0.17846568297574744
0.05	1.0	0.16620770138594657

0.1	0.0	0.4459820624195552
0.1	0.05	0.42851487722131654
0.1	0.1	0.4110960958218893
0.1	0.15	0.3937321424522006
0.1	0.2	0.3764306044943742
0.1	0.25	0.3592005011132362
0.1	0.3	0.34205262752974136
0.1	0.35	0.325
0.1	0.4	0.3080584360149872
0.1	0.45	0.29124731758421396
0.1	0.5	0.2745906043549196
0.1	0.55	0.2581181899828061
0.1	0.6	0.24186773244895646
0.1	0.65	0.22588713996153031
0.1	0.7	0.21023796041628637
0.1	0.75	0.19499999999999998
0.1	0.8	0.18027756377319942
0.1	0.85	0.1662077013859466
0.1	0.9	0.15297058540778352
0.1	0.95	0.14080127840328718
0.1	1.0	0.12999999999999995

0.15	0.0	0.4067247226319049
0.15	0.05	0.3891657744458009
0.15	0.1	0.37165171868296265
0.15	0.15	0.35418921496849676
0.15	0.2	0.33678628238097824
0.15	0.25	0.3194526568992657
0.15	0.3	0.3022002647252315
0.15	0.35	0.2850438562747845
0.15	0.4	0.26800186566514794
0.15	0.45	0.25109759058979436
0.15	0.5	0.23436083290515927
0.15	0.55	0.2178302091079196
0.15	0.6	0.20155644370746373
0.15	0.65	0.18560711193270582
0.15	0.7	0.1700735135169495
0.15	0.75	0.1550806241927082
0.15	0.8	0.1408012784032872
0.15	0.85	0.12747548783981957
0.15	0.9	0.1154339638061519
0.15	0.95	0.10511898020814317
0.15	1.0	0.09708243919473797

0.2	0.0	0.36769552621700474
0.2	0.05	0.3500357124637427
0.2	0.1	0.33241540277189324
0.2	0.15	0.3148412298286233
0.2	0.2	0.2973213749463701
0.2	0.25	0.27986603938313054
0.2	0.3	0.26248809496813374
0.2	0.35	0.24520399670478457
0.2	0.4	0.22803508501982758
0.2	0.45	0.2110094784600919
0.2	0.5	0.194164878389476
0.2	0.55	0.17755280904564702
0.2	0.6	0.16124515496597097
0.2	0.65	0.14534441853748628
0.2	0.7	0.13000000000000003
0.2	0.75	0.11543396380615195
0.2	0.8	0.10198039027185568
0.2	0.85	0.09013878188659971
0.2	0.9	0.08062257748298546
0.2	0.95	0.07433034373659252
0.2	1.0	0.07211102550927977

0.25	0.0	0.32897568299191965
0.25	0.05	0.31120732639190873
0.25	0.1	0.2934706118165838
0.25	0.15	0.27577164466275356
0.25	0.2	0.2581181899828061
0.25	0.25	0.2405202694161139
0.25	0.3	0.2229910312097776
0.25	0.35	0.20554804791094464
0.25	0.4	0.1882153022471871
0.25	0.45	0.17102631376487068
0.25	0.5	0.15402921800749358
0.25	0.55	0.13729530217745975
0.25	0.6	0.12093386622447826
0.25	0.65	0.10511898020814318
0.25	0.7	0.09013878188659971
0.25	0.75	0.07648529270389173
0.25	0.8	0.06499999999999995
0.25	0.85	0.05700877125495688
0.25	0.9	0.054083269131959814
0.25	0.95	0.05700877125495687
0.25	1.0	0.06499999999999999

0.3	0.0	0.2906888370749727
0.3	0.05	0.2728094573140748
0.3	0.1	0.25495097567963926
0.3	0.15	0.23711811402758756
0.3	0.2	0.2193171219946131
0.3	0.25	0.20155644370746373
0.3	0.3	0.18384776310850234
0.3	0.35	0.16620770138594665
0.3	0.4	0.14866068747318506
0.3	0.45	0.13124404748406687
0.3	0.5	0.11401754250991378
0.3	0.55	0.097082439194738
0.3	0.6	0.08062257748298547
0.3	0.65	0.06499999999999996
0.3	0.7	0.05099019513592785
0.3	0.75	0.04031128874149272
0.3	0.8	0.03605551275463985
0.3	0.85	0.04031128874149271
0.3	0.9	0.05099019513592783
0.3	0.95	0.06499999999999995
0.3	1.0	0.08062257748298546

0.35	0.0	0.2530316185775999
0.35	0.05	0.2350531854708632
0.35	0.1	0.21708293346092414
0.35	0.15	0.19912307751739883
0.35	0.2	0.1811767093199344
0.35	0.25	0.1632482771731451
0.35	0.3	0.14534441853748634
0.35	0.35	0.12747548783981968
0.35	0.4	0.10965856099730656
0.35	0.45	0.09192388155425123
0.35	0.5	0.07433034373659256
0.35	0.55	0.0570087712549569
0.35	0.6	0.040311288741492764
0.35	0.65	0.025495097567963903
0.35	0.7	0.01802775637731993
0.35	0.75	0.025495097567963892
0.35	0.8	0.04031128874149273
0.35	0.85	0.05700877125495684
0.35	0.9	0.07433034373659249
0.35	0.95	0.09192388155425113
0.35	1.0	0.10965856099730648

0.4	0.0	0.21633307652783934
0.4	0.05	0.19830532015051938
0.4	0.1	0.18027756377319945
0.4	0.15	0.1622498073958795
0.4	0.2	0.1442220510185596
0.4	0.25	0.12619429464123963
0.4	0.3	0.1081665382639197
0.4	0.35	0.09013878188659974
0.4	0.4	0.07211102550927977
0.4	0.45	0.054083269131959814
0.4	0.5	0.03605551275463985
0.4	0.55	0.01802775637731993
0.4	0.6	0.0
0.4	0.65	0.018027756377319962
0.4	0.7	0.03605551275463988
0.4	0.75	0.05408326913195984
0.4	0.8	0.07211102550927981
0.4	0.85	0.09013878188659974
0.4	0.9	0.1081665382639197
0.4	0.95	0.12619429464123963
0.4	1.0	0.1442220510185596

0.45	0.0	0.18117670931993438
0.45	0.05	0.16324827717314505
0.45	0.1	0.1453444185374863
0.45	0.15	0.1274754878398196
0.45	0.2	0.10965856099730655
0.45	0.25	0.09192388155425119
0.45	0.3	0.07433034373659252
0.45	0.35	0.05700877125495688
0.45	0.4	0.04031128874149272
0.45	0.45	0.02549509756796396
0.45	0.5	0.018027756377320008
0.45	0.55	0.025495097567964004
0.45	0.6	0.04031128874149276
0.45	0.65	0.057008771254956916
0.45	0.7	0.07433034373659256
0.45	0.75	0.09192388155425123
0.45	0.8	0.1096585609973066
0.45	0.85	0.1274754878398196
0.45	0.9	0.14534441853748634
0.45	0.95	0.1632482771731451
0.45	1.0	0.18117670931993438

0.5	0.0	0.14866068747318506
0.5	0.05	0.13124404748406687
0.5	0.1	0.1140175425099138
0.5	0.15	0.09708243919473802
0.5	0.2	0.08062257748298551
0.5	0.25	0.065
0.5	0.3	0.050990195135927896
0.5	0.35	0.040311288741492785
0.5	0.4	0.036055512754639925
0.5	0.45	0.040311288741492785
0.5	0.5	0.05099019513592783
0.5	0.55	0.06500000000000003
0.5	0.6	0.08062257748298549
0.5	0.65	0.09708243919473801
0.5	0.7	0.11401754250991379
0.5	0.75	0.13124404748406687
0.5	0.8	0.14866068747318506
0.5	0.85	0.16620770138594665
0.5	0.9	0.1838477631085024
0.5	0.95	0.2015564437074637
0.5	1.0	0.21931712199461312

0.55	0.0	0.12093386622447824
0.55	0.05	0.10511898020814317
0.55	0.1	0.09013878188659971
0.55	0.15	0.0764852927038918
0.55	0.2	0.06500000000000002
0.55	0.25	0.0570087712549569
0.55	0.3	0.05408326913195989
0.55	0.35	0.05700877125495695
0.55	0.4	0.06500000000000006
0.55	0.45	0.07648529270389184
0.55	0.5	0.09013878188659974
0.55	0.55	0.10511898020814327
0.55	0.6	0.12093386622447828
0.55	0.65	0.13729530217745986
0.55	0.7	0.15402921800749367
0.55	0.75	0.17102631376487074
0.55	0.8	0.1882153022471872
0.55	0.85	0.20554804791094472
0.55	0.9	0.22299103120977765
0.55	0.95	0.24052026941611385
0.55	1.0	0.2581181899828061

0.6	0.0	0.10198039027185574
0.6	0.05	0.09013878188659977
0.6	0.1	0.08062257748298553
0.6	0.15	0.0743303437365926
0.6	0.2	0.07211102550927981
0.6	0.25	0.07433034373659254
0.6	0.3	0.08062257748298553
0.6	0.35	0.09013878188659975
0.6	0.4	0.10198039027185572
0.6	0.45	0.11543396380615199
0.6	0.5	0.13000000000000006
0.6	0.55	0.14534441853748636
0.6	0.6	0.16124515496597103
0.6	0.65	0.17755280904564708
0.6	0.7	0.19416487838947594
0.6	0.75	0.21100947846009188
0.6	0.8	0.22803508501982758
0.6	0.85	0.24520399670478454
0.6	0.9	0.26248809496813374
0.6	0.95	0.2798660393831306
0.6	1.0	0.2973213749463701

0.65	0.0	0.09708243919473801
0.65	0.05	0.09192388155425119
0.65	0.1	0.09013878188659974
0.65	0.15	0.09192388155425121
0.65	0.2	0.09708243919473797
0.65	0.25	0.10511898020814324
0.65	0.3	0.115433963806152
0.65	0.35	0.12747548783981955
0.65	0.4	0.14080127840328718
0.65	0.45	0.15508062419270818
0.65	0.5	0.17007351351694946
0.65	0.55	0.18560711193270582
0.65	0.6	0.20155644370746373
0.65	0.65	0.21783020910791964
0.65	0.7	0.23436083290515927
0.65	0.75	0.25109759058979436
0.65	0.8	0.26800186566514794
0.65	0.85	0.2850438562747845
0.65	0.9	0.30220026472523154
0.65	0.95	0.3194526568992657
0.65	1.0	0.3367862823809783

0.7	0.0	0.10816653826391968
0.7	0.05	0.10965856099730655
0.7	0.1	0.11401754250991374
0.7	0.15	0.12093386622447819
0.7	0.2	0.12999999999999995
0.7	0.25	0.14080127840328718
0.7	0.3	0.1529705854077835
0.7	0.35	0.16620770138594657
0.7	0.4	0.18027756377319942
0.7	0.45	0.19499999999999998
0.7	0.5	0.21023796041628634
0.7	0.55	0.22588713996153034
0.7	0.6	0.24186773244895649
0.7	0.65	0.2581181899828061
0.7	0.7	0.2745906043549195
0.7	0.75	0.2912473175842139
0.7	0.8	0.3080584360149872
0.7	0.85	0.3249999999999999
0.7	0.9	0.3420526275297413
0.7	0.95	0.35920050111323615
0.7	1.0	0.3764306044943742

0.75	0.0	0.13124404748406682
0.75	0.05	0.13729530217745975
0.75	0.1	0.14534441853748628
0.75	0.15	0.1550806241927082
0.75	0.2	0.1662077013859466
0.75	0.25	0.17846568297574747
0.75	0.3	0.191637678967368
0.75	0.35	0.20554804791094455
0.75	0.4	0.2200568108466538
0.75	0.45	0.2350531854708631
0.75	0.5	0.2504495957273638
0.75	0.55	0.26617663308412326
0.75	0.6	0.2821790211904492
0.75	0.65	0.2984124662275354
0.75	0.7	0.3148412298286233
0.75	0.75	0.33143626838353096
0.75	0.8	0.34817380717107366
0.75	0.85	0.3650342449688796
0.75	0.9	0.38200130889828116
0.75	0.95	0.3990613987846982
0.75	1.0	0.4162030754331351

0.8	0.0	0.16124515496597094
0.8	0.05	0.17007351351694946
0.8	0.1	0.18027756377319948
0.8	0.15	0.191637678967368
0.8	0.2	0.20396078054371142
0.8	0.25	0.21708293346092414
0.8	0.3	0.23086792761230396
0.8	0.35	0.24520399670478452
0.8	0.4	0.25999999999999995
0.8	0.45	0.2751817581163402
0.8	0.5	0.2906888370749727
0.8	0.55	0.3064718584144391
0.8	0.6	0.32249030993194194
0.8	0.65	0.3387107910887989
0.8	0.7	0.35510561809129404
0.8	0.75	0.37165171868296265
0.8	0.8	0.388329756778952
0.8	0.85	0.405123437979093
0.8	0.9	0.4220189569201839
0.8	0.95	0.43900455578501685
0.8	1.0	0.4560701700396553

0.85	0.0	0.195
0.85	0.05	0.2055480479109447
0.85	0.1	0.21708293346092414
0.85	0.15	0.22945587811167537
0.85	0.2	0.24253865671269811
0.85	0.25	0.2562225595063792
0.85	0.3	0.2704163456597992
0.85	0.35	0.28504385627478446
0.85	0.4	0.3000416637735499
0.85	0.45	0.3153569406244296
0.85	0.5	0.3309456148674582
0.85	0.55	0.34677081768799406
0.85	0.6	0.3628015986734347
0.85	0.65	0.37901187316494456
0.85	0.7	0.3953795644693843
0.85	0.75	0.41188590653237944
0.85	0.8	0.4285148772213166
0.85	0.85	0.44525273721786374
0.85	0.9	0.4620876540224809
0.85	0.95	0.4790093944798995
0.85	1.0	0.4960090724976711

0.9	0.0	0.23086792761230396
0.9	0.05	0.24253865671269811
0.9	0.1	0.2549509756796393
0.9	0.15	0.268001865665148
0.9	0.2	0.28160255680657453
0.9	0.25	0.29567718883945043
0.9	0.3	0.31016124838541653
0.9	0.35	0.325
0.9	0.4	0.340147027033899
0.9	0.45	0.3555629339512205
0.9	0.5	0.3712142238654117
0.9	0.55	0.3870723446592381
0.9	0.6	0.4031128874149275
0.9	0.65	0.4193149174546501
0.9	0.7	0.4356604182158394
0.9	0.75	0.45213382974513205
0.9	0.8	0.46872166581031866
0.9	0.85	0.48541219597369
0.9	0.9	0.5021951811795888
0.9	0.95	0.5190616533707725
0.9	1.0	0.536003731330296

0.95	0.0	0.2680018656651479
0.95	0.05	0.2804460732476031
0.95	0.1	0.29347061181658374
0.95	0.15	0.307001628660175
0.95	0.2	0.32097507691408067
0.95	0.25	0.33533565274214433
0.95	0.3	0.35003571246374277
0.95	0.35	0.3650342449688795
0.95	0.4	0.38029593739612827
0.95	0.45	0.39579034854326595
0.95	0.5	0.41149119067119766
0.95	0.55	0.427375712927162
0.95	0.6	0.44342417615642016
0.95	0.65	0.4596194077712558
0.95	0.7	0.47594642555649047
0.95	0.75	0.49239212016440714
0.95	0.8	0.5089449872039217
0.95	0.85	0.5255949010407159
0.95	0.9	0.5423329235810785
0.95	0.95	0.5591511423577706
0.95	1.0	0.5760425331518498

1.0	0.0	0.3059411708155671
1.0	0.05	0.31894356867634127
1.0	0.1	0.33241540277189324
1.0	0.15	0.34630189141845585
1.0	0.2	0.36055512754639896
1.0	0.25	0.3751333096380539
1.0	0.3	0.39
1.0	0.35	0.40512343797909295
1.0	0.4	0.42047592083257274
1.0	0.45	0.4360332556124589
1.0	0.5	0.4517742799230607
1.0	0.55	0.4676804464589043
1.0	0.6	0.4837354648979129
1.0	0.65	0.49992499437415605
1.0	0.7	0.5162363799656122
1.0	0.75	0.5326584271369411
1.0	0.8	0.5491812087098392
1.0	0.85	0.565795899596312
1.0	0.9	0.582494635168428
1.0	0.95	0.5992703897240376
1.0	1.0	0.6161168720299744



==> data/feasibleset.txt <==
0.0	1.0	0.20396078054371136
0.05	0.95	0.17846568297574744
0.1	0.9	0.15297058540778352
0.15	0.85	0.12747548783981957
0.2	0.8	0.10198039027185568
0.25	0.75	0.07648529270389173
0.3	0.7	0.05099019513592785
0.35	0.65	0.025495097567963903
0.4	0.6	0.0
0.45	0.55	0.025495097567964004
0.5	0.5	0.05099019513592783
0.55	0.44999999999999996	0.07648529270389179
0.6	0.4	0.10198039027185572
0.65	0.35	0.12747548783981955
0.7	0.30000000000000004	0.1529705854077835
0.75	0.25	0.17846568297574747
0.8	0.19999999999999996	0.20396078054371142
0.85	0.15000000000000002	0.22945587811167537
0.9	0.09999999999999998	0.2549509756796393
0.95	0.050000000000000044	0.2804460732476031
1.0	0.0	0.3059411708155671


==> data/gradientonly_centered.txt <==
0.3244401055040915	0.46042565650966427	0.007599886501692767
0.39395384373470915	0.5888315316346341	0.0006081281835325345
0.399516198297679	0.5991063208143492	4.866123823349754e-5
0.3999612871257542	0.599928489524191	3.8937779411057625e-6
0.3999969022708577	0.5999942778703673	3.115725617311202e-7


==> data/gradientonly_notcentered.txt <==
0.5941125496954281	0.13137084989847603	0.07575476309508654
0.5608081014213355	0.2117749006091437	0.06275730057669131
0.5332177930963706	0.27838379715732897	0.051989850073580784
0.5103612332998593	0.33356441380725865	0.043069802012442024
0.49142623918604594	0.37927753340028153	0.03568019224455506


==> data/gradientstep_centered.txt <==
0.8	0.2	0.20396078054371142
0.3244401055040915	0.46042565650966427	0.007599886501692767
0.4320072244972136	0.5679927755027864	0.016320546228723743
0.39395384373470915	0.5888315316346341	0.0006081281835325345
0.40256115605003745	0.5974388439499624	0.0013059384676497592
0.399516198297679	0.5991063208143492	4.866123823349754e-5
0.4002049387416649	0.5997950612583351	0.00010449866428405181
0.3999612871257542	0.599928489524191	3.8937779411057625e-6
0.40001639880078166	0.5999836011992185	8.361780518523488e-6
0.3999969022708577	0.5999942778703673	3.115725617311202e-7
0.40000131220024526	0.5999986877997548	6.690934656268149e-7


==> data/gradientstep_notcentered.txt <==
0.8	0.2	0.20396078054371142
0.5941125496954281	0.13137084989847603	0.07575476309508654
0.7313708498984761	0.26862915010152394	0.16896664298681563
0.5608081014213355	0.2117749006091437	0.06275730057669131
0.6745166004060958	0.32548339959390404	0.13997655022758354
0.5332177930963706	0.27838379715732897	0.051989850073580784
0.6274169979695208	0.37258300203047917	0.11596037103692769
0.5103612332998593	0.33356441380725865	0.043069802012442024
0.5883984097463003	0.4116015902536997	0.09606471676262343
0.49142623918604594	0.37927753340028153	0.03568019224455506
0.5560743528928822	0.44392564710711774	0.07958261709721727


==> data/ml1m_extra_center.txt <==
1.0	3.755241031838944	3.755241031838944	1.1169685007295642	1.1169685007295642	13.631118850255628	13.631118850255628
2.0	1.3446531355201126	1.3446531355201126	1.3446531355201126	1.3446531355201126	1.3446531299768232	1.3446531299768232
3.0	1.2827233437333452	1.2673192202300583	1.2744845536223983	1.2568071303373192	1.2832317793941195	1.267976531007477
4.0	1.2397064421138346	1.208630333757399	1.225136947135168	1.18913247266865	1.2406407896949048	1.2099300237979949
5.0	1.207832323423937	1.164253079794942	1.188482199602092	1.1381822761234992	1.2091200591010058	1.1661199447059925
6.0	1.1831228501327904	1.1302358042670497	1.1602114986051397	1.1001156455553291	1.1847012594199826	1.132559167752476
7.0	1.1633041696378381	1.10368308004351	1.1377694853371572	1.0716765903346517	1.16512028199705	1.1063391883288014
8.0	1.1469845944714292	1.0825993590708538	1.1195491958746693	1.0503335590527698	1.1489935961321673	1.0854680838964321
9.0	1.133267902678978	1.065596554187493	1.1044871215550194	1.0341569918399773	1.1354322442544849	1.0685723971034942
10.0	1.12154773958725	1.051699871389658	1.091846382889598	1.0217340140640265	1.1238354465141644	1.0546964974242625
11.0	1.1113969716487904	1.0402256255629276	1.0811026372820174	1.0120465980594064	1.113781536184887	1.0431763312902433
12.0	1.1025057728395193	1.0306789748535183	1.0718696483969097	1.0043748458060189	1.104964844500453	1.0335358630194247
13.0	1.094643557154765	1.022691619817375	1.0638598176634861	0.9981984394090893	1.097158365624439	1.0254220338906632
14.0	1.0876345712186561	1.0159758276046993	1.056851711954089	0.9931328847625972	1.0901893976488728	1.018560174815148
15.0	1.081341913775701	1.0103008723317612	1.0506728434388601	0.9888870367105245	1.0839236643381718	1.0127297372853759
16.0	1.0756579886077335	1.0054814415222952	1.0451859246523976	0.9852323961095186	1.0782554465880652	1.0077525819091067
17.0	1.0704959578021762	1.0013669591827288	1.0402847306825809	0.9819818988242286	1.0730998640901108	1.0034833295638619
18.0	1.065785307190548	0.9978353205548658	1.035881584623077	0.978981017710187	1.0683878531442588	0.9998029805408363
19.0	1.0614680928980706	0.9947867062461109	1.0319058230327989	0.9760861555565512	1.0640627787182493	0.9966137250617223
20.0	1.0574959290799697	0.9921400140720416	1.0282984195701372	0.9731653652413097	1.060077487633449	0.9938355541808681
21.0	1.0538287067045262	0.9898287295023952	1.0250106211009882	0.9701014817120358	1.0563924862940695	0.9914025003427106
22.0	1.0504322571152434	0.9877987606984787	1.0220019406040328	0.966799452055757	1.052974556698366	0.9892609178848749
23.0	1.0472774726691398	0.9860061346842726	1.0192377908298031	0.9631820189529146	1.0497951632419462	0.9873669267007367
24.0	1.0443393900690556	0.984415016460512	1.0166888973995074	0.9591979177612402	1.04682992474554	0.9856850339375061
25.0	1.0415964081129512	0.9829961926881898	1.0143306983004565	0.9548481464396399	1.0440577893152971	0.984186064864913
26.0	1.0390296778090795	0.9817253204142864	1.0121417256004883	0.9501830747100939	1.0414603306300028	0.9828458790503924
27.0	1.036622875802363	0.9805822105459923	1.0101030446400387	0.9453021320212045	1.039021378814223	0.9816443581933229
28.0	1.034361609524024	0.9795497535011866	1.0081987843467621	0.940324276162889	1.0367269409284863	0.9805643508746341
29.0	1.0322331158060793	0.9786133792898355	1.0064150843733595	0.9353625508189071	1.0345645980468778	0.9795911890046505
30.0	1.0302261648963749	0.9777606528495731	1.0047392870365432	0.9305104362703022	1.0325232087412102	0.9787122280217229
31.0	1.0283308093622157	0.9769808272250426	1.0031602316855386	0.925822596595353	1.0305929798776938	0.9779164288349074
32.0	1.0265381338027875	0.9762645252970389	1.0016681782135037	0.9213227487194867	1.0287651628942402	0.9771943444323865
33.0	1.0248400907369735	0.9756036249100817	1.0002543201575107	0.9170242863467596	1.0270319667618855	0.9765376075672773
34.0	1.0232295049534592	0.9749910375772808	0.9989109195350503	0.9129263634947886	1.025386237359059	0.9759390868922582
35.0	1.0216998851948422	0.9744204923929022	0.9976307562902793	0.9090402417953192	1.0238216158864626	0.975392414754408
36.0	1.0202454827056702	0.9738862564259755	0.9964074940980187	0.9053695162537059	1.0223322972292417	0.97489217407055
37.0	1.0188608703580437	0.9733834007377515	0.9952352487668528	0.901917107066885	1.020913086453266	0.9744334570360793
38.0	1.0175412512298534	0.9729068940247128	0.9941088392086407	0.8986888031372496	1.0195592450343987	0.9740117916032102
39.0	1.0162822297969976	0.9724526266533129	0.993023329792932	0.895674752585298	1.018266405143051	0.9736233254813579
40.0	1.0150797580759208	0.9720166724288724	0.9919741514179001	0.8928605868776099	1.0170305821042454	0.9732646052362393
41.0	1.0139302141448798	0.971595417488944	0.990957138710078	0.8902353620249752	1.0158481385731166	0.9729325357864921
42.0	1.0128302770506294	0.9711855614374928	0.9899685265338984	0.8877808925655275	1.0147157553710566	0.9726244475760304
43.0	1.0117768077154996	0.9707839214590255	0.9890046722965208	0.8854872293783942	1.013630375784214	0.9723380902732464
44.0	1.0107670185047395	0.9703873515577385	0.9880621672537895	0.8833402569469746	1.012589197395596	0.9720712903950384
45.0	1.0097982756859536	0.9699929674951603	0.9871382614246114	0.8813182890206036	1.0115896301846405	0.9718221951420121
46.0	1.0088681533350594	0.9695979150710048	0.9862297089800827	0.8794125554951606	1.0106292690324152	0.971589215286585
47.0	1.0079744464870997	0.9691995977437127	0.985333773413994	0.8776117611674422	1.0097059179005874	0.9713709330520496
48.0	1.0071150872728514	0.9687956909638908	0.9844478602279423	0.8759069494518192	1.0088174763318745	0.9711660948486672
49.0	1.0062881611879377	0.968383070271773	0.9835696168848106	0.8742931948796535	1.007962067234125	0.970973522679162
50.0	1.0054918896952019	0.9679600994655063	0.9826967923005856	0.8727634908492649	1.0071379080896674	0.9707922922843544
51.0	1.0047246575147166	0.9675252808154763	0.981827043959675	0.8713120859797729	1.006343360394428	0.9706214705440981
52.0	1.0039849203033193	0.9670747194330029	0.9809582538491721	0.8699322500460687	1.0055768747867369	0.9704602315898162
53.0	1.0032712614607413	0.9666050830211621	0.9800887872102809	0.8686189240833764	1.0048370291624145	0.9703078995524109
54.0	1.0025823593076417	0.9661150247440886	0.9792168703938977	0.8673673680206896	1.0041224921991898	0.9701637630307498
55.0	1.001916972764965	0.965601541813134	0.978341532906607	0.8661745209767325	1.0034320277721784	0.9700271254894218
56.0	1.0012739494423746	0.9650623312433456	0.977461608244053	0.8650364300676487	1.0027644581614807	0.9698975025837002
57.0	1.000652181164319	0.9644937408741819	0.9765756299911443	0.8639514857039314	1.0021187095041697	0.9697743476663068
58.0	1.0000506494252461	0.9638944078256582	0.9756825656651366	0.8629190178652013	1.001493759876033	0.9696571794498599
59.0	0.9994683920585595	0.9632624390189376	0.9747813140868082	0.8619316724726558	1.0008886359594897	0.9695456324128047
60.0	0.9989045261434647	0.9625934505337745	0.9738711660002453	0.8609890473121808	1.0003024208783458	0.9694392633539819
61.0	0.9983582070678221	0.9618876357944357	0.9729511128943805	0.8600880598919789	0.9997342658141145	0.9693376636159126
62.0	0.9978286062105406	0.9611411476763616	0.9720210147089183	0.8592265610987793	0.9991833715848571	0.9692405714172964
63.0	0.997315027782169	0.9603537590671699	0.9710804629561144	0.8584011496332202	0.9986489851803633	0.9691476047836615
64.0	0.9968167248138293	0.9595279655531824	0.9701292841085565	0.8576107620521469	0.9981303811955513	0.9690585867712584
65.0	0.9963330498277566	0.9586553569101641	0.9691675028925104	0.8568535466226145	0.997626895901479	0.9689732125340061
66.0	0.9958633835520738	0.957739104631283	0.9681950421463409	0.8561275892408908	0.9971378973851278	0.9688912855077044
67.0	0.9954071237878599	0.9567760888029684	0.9672120496407306	0.8554313555492066	0.996662793252465	0.9688125664141793
68.0	0.9949637194823533	0.955768313601985	0.9662185886597368	0.8547631357820553	0.9962009856269922	0.9687369359628152
69.0	0.9945326407245034	0.9547156656694205	0.9652152102387429	0.854121830494811	0.995751957875614	0.9686641856659091
70.0	0.9941133788522128	0.9536201378732067	0.9642029329783828	0.8535046348014287	0.995315218312377	0.9685941496142008
71.0	0.9937054805600795	0.9524858586879793	0.9631821366178434	0.8529112545444336	0.9948902701598501	0.9685267082593739
72.0	0.9933084762892743	0.9513143156358295	0.9621536294896181	0.8523408696991192	0.9944766379924002	0.9684617497922853
73.0	0.9929219633871149	0.9501006786862488	0.9611180094617545	0.8517918618856427	0.9940739244748166	0.968399127463323
74.0	0.9925455193234823	0.9488487222745675	0.9600763671022454	0.8512637396180474	0.9936816859322362	0.9683387835897193
75.0	0.992178750875867	0.9475624730194925	0.9590296211750775	0.8507555851743762	0.9932995305469767	0.9682805480810723
76.0	0.9918212942107258	0.9462473927469579	0.9579788115177461	0.8502669179380901	0.9929271184904079	0.968224305044226
77.0	0.9914728074050878	0.9449072611904862	0.9569246973032888	0.8497961574531294	0.9925640599804323	0.9681699850651022
78.0	0.991132966749681	0.9435447209014107	0.9558686650261699	0.8493423748821547	0.9922100286814638	0.9681174876798007
79.0	0.9908014478518739	0.9421647912395047	0.9548121770504423	0.848905084840475	0.9918646786332512	0.9680666697668301
80.0	0.9904779446101017	0.9407664745465448	0.9537558738957858	0.8484830271201187	0.9915277539818751	0.9680174928267291
81.0	0.9901621882227685	0.9393604874457078	0.9527008263011298	0.8480756268735427	0.9911989036631084	0.967969825288159
82.0	0.9898538979915411	0.9379469764253476	0.9516481386877995	0.8476820378293809	0.9908778933440077	0.9679236325060808
83.0	0.9895528002753677	0.9365338174753302	0.9505988306466907	0.8473018675328955	0.9905644200018816	0.9678787479501608
84.0	0.989258651277536	0.9351235978976572	0.9495531420180996	0.8469343544349093	0.9902582634334738	0.9678351059043143
85.0	0.98897120677673	0.9337172367744385	0.9485123110523498	0.8465793777841679	0.9899591499154351	0.9677926367346116
86.0	0.9886902524786032	0.9323176809992123	0.9474771881336274	0.8462365409111909	0.9896668507537386	0.9677512281467925
87.0	0.9884155737205365	0.9309219581509172	0.9464484950092871	0.8459050422622217	0.9893811482110388	0.9677107949665441
88.0	0.9881469440900961	0.9295346518213174	0.9454266638801399	0.8455845222094329	0.9891018355440313	0.9676713179232509
89.0	0.9878841747881066	0.9281580225662168	0.944412933508856	0.8452748030779415	0.9888286866754005	0.9676326575167259
90.0	0.9876270729205447	0.9267924649271446	0.9434080562701762	0.8449751900978943	0.9885615396940926	0.9675947789515524
91.0	0.9873754642838228	0.9254425537254722	0.9424125904425059	0.8446851611770182	0.9883001678520568	0.9675576086237827
92.0	0.9871291706133357	0.9241109520166301	0.9414268338180257	0.8444047931705038	0.9880444162151705	0.9675211194478305
93.0	0.9868880133711764	0.9228015901753615	0.9404513736958853	0.8441338864445862	0.9877941144048077	0.9674852727281523
94.0	0.9866518441940599	0.9215116697939137	0.9394865358128787	0.8438717606842102	0.9875490689675148	0.9674499832012685
95.0	0.9864205221009209	0.9202443593346601	0.9385324868100458	0.8436182561027248	0.9873091583942275	0.9674152276481965
96.0	0.9861938716656351	0.9189980470364242	0.9375899036708832	0.8433728816656467	0.9870741849403795	0.9673809867275389
97.0	0.9859717552856198	0.9177750745897508	0.9366591692171571	0.8431353292741106	0.986844068472754	0.9673471635278552
98.0	0.9857540313769423	0.9165783316289959	0.9357403017335532	0.842905128529188	0.9866185994006453	0.9673137542025791
99.0	0.9855405809983774	0.9154100445969192	0.9348335563152805	0.8426822362884263	0.9863976667806955	0.9672807199900166
100.0	0.9853312812581969	0.9142703971036464	0.9339391638636011	0.8424663514025834	0.9861811366736793	0.9672480415525373
101.0	0.9851260129042426	0.9131602666500985	0.9330571091177753	0.8422569042738187	0.9859689016165362	0.9672157150480821
102.0	0.9849246260526782	0.9120775269965371	0.9321875270531861	0.8420537217614236	0.9857608311387274	0.9671836784078789
103.0	0.9847270392511159	0.9110229148010746	0.9313305299647281	0.8418566610489178	0.9855567908102836	0.9671519122691518
104.0	0.9845331328224807	0.9099975867768683	0.9304863222717346	0.8416651697108033	0.9853566726921063	0.9671203662191952
105.0	0.9843428136310168	0.9089996601168533	0.9296549039851516	0.8414789830098648	0.9851603839504712	0.9670890014706709
106.0	0.9841559579357199	0.9080325170801411	0.9288363353054523	0.8412979660663629	0.9849678125795945	0.9670578374382442
107.0	0.9839724876213756	0.9070894077064017	0.9280308738640377	0.8411218908127378	0.9847788616805049	0.9670268275780283
108.0	0.9837923054036614	0.9061725857148684	0.9272381694999827	0.8409504611412029	0.9845934266299146	0.9669959253357308
109.0	0.9836153062727598	0.9052816354108373	0.9264581545808183	0.8407835462057698	0.9844114064851415	0.966965103550339
110.0	0.9834414232658648	0.904415744431196	0.9256906790777479	0.8406210277689817	0.9842327345177566	0.9669343816339276
111.0	0.9832705549889914	0.9035716500431044	0.9249356635501739	0.8404627921849361	0.9840572867110264	0.9669037130320556
112.0	0.9831026495769233	0.9027502326144085	0.9241930198217359	0.8403087612796861	0.9838850037609564	0.9668730938563763
113.0	0.9829376131082472	0.9019502943898813	0.9234629180357908	0.8401588703421398	0.9837158034132774	0.9668424697672192
114.0	0.9827753630222815	0.9011727727008634	0.9227447812320045	0.8400129603143295	0.983549614764762	0.9668118291245291
115.0	0.9826158166819396	0.9004140445251426	0.9220382102926837	0.8398708099954929	0.9833863439446212	0.9667811447533635
116.0	0.9824589104773616	0.899673561498742	0.9213431853153713	0.8397322292490953	0.9832259389742974	0.9667504282852345
117.0	0.9823045807245879	0.8989516067315699	0.9206593322618349	0.8395972914846114	0.9830683020092662	0.9667196408978811
118.0	0.9821527522282787	0.8982457512725037	0.9199863630781232	0.8394657475075956	0.9829133656637488	0.9666888175651975
119.0	0.9820033688218137	0.8975549208225388	0.9193241749720172	0.8393375055233181	0.9827610815754447	0.9666578806051188
120.0	0.981856366661148	0.896877399642187	0.9186725129771955	0.8392123252437169	0.9826113860526989	0.9666268338553226
121.0	0.9817116741780045	0.8962134438657069	0.9180311918156479	0.8390902709029258	0.9824642153515446	0.9665956307406833
122.0	0.9815692541687578	0.8955609798758957	0.9173999383907008	0.8389710533652897	0.9823194789170471	0.9665642518286848
123.0	0.9814290273247904	0.8949208319699965	0.9167786663653068	0.8388547227963778	0.9821771358074513	0.9665326660354188
124.0	0.9812909563527255	0.8942910707968645	0.9161672539985426	0.8387411418815887	0.9820371717739746	0.9665008927583033
125.0	0.9811550000808239	0.8936715361811578	0.9155655685919297	0.8386302486906926	0.9818994617145689	0.9664688931390224
126.0	0.9810210790685543	0.8930613546788371	0.9149731235949268	0.8385217893337836	0.9817640027608687	0.966436674928931
127.0	0.9808891444132142	0.8924602626834146	0.914389699712336	0.8384157823228471	0.981630715560498	0.966404218680389
128.0	0.9807591854346654	0.8918681925615004	0.9138149575225478	0.8383122017676353	0.9814995513070517	0.9663715088530485
129.0	0.9806310996003047	0.8912850782272743	0.9132488191263466	0.8382108785380427	0.9813704878952185	0.9663384715849492
130.0	0.980504883818789	0.8907097592755718	0.9126911276805647	0.8381116565943932	0.9812434649706523	0.9663051185369543
131.0	0.980380466088991	0.8901418656538777	0.9121415957442208	0.8380145631996072	0.9811184183088854	0.9662714302154418
132.0	0.9802578202925476	0.8895810310340855	0.9116000651906127	0.8379195276322993	0.980995295105933	0.9662374376684454
133.0	0.9801369088132856	0.889027778411456	0.911066464883761	0.8378263847714497	0.9808740999169746	0.966203311710918
134.0	0.9800176863431487	0.8884820549787962	0.9105404713234083	0.8377351085924678	0.9807547492803238	0.966168652331063
135.0	0.9799000922243659	0.8879421581545228	0.9100219294651181	0.837645578618863	0.9806372170783065	0.966133583718482
136.0	0.9797841308778958	0.8874091862485175	0.9095106088246613	0.8375577548407831	0.9805214771798456	0.9660980397995415
137.0	0.9796697301006635	0.8868826295849745	0.9090063941590072	0.8374717318301842	0.980407453669506	0.9660622186174654
138.0	0.9795568674519973	0.886361485329633	0.9085090132600409	0.8373872456638782	0.9802951509690692	0.9660258909386403
139.0	0.9794455089875669	0.885845262431286	0.9080183455822173	0.837304364007581	0.9801844931079662	0.9659890334061793
140.0	0.9793356283948782	0.8853339925238817	0.907534216103875	0.8372230424513297	0.9800754729794907	0.9659517042175055
141.0	0.9792271725218177	0.8848292202531202	0.9070564542814006	0.8371432992701378	0.9799680528438826	0.9659138100824478
142.0	0.9791201341763328	0.8843295302922927	0.9065848847463359	0.837065081357357	0.9798621834339502	0.96587534314033
143.0	0.979014444831169	0.8838347178693287	0.9061193436984436	0.8369882992822802	0.9797578614325037	0.9658363188409591
144.0	0.9789101202548908	0.8833448848531467	0.9056598486984326	0.8369128549772105	0.9796550260373692	0.9657967215914915
145.0	0.9788070995413977	0.8828601555148048	0.9052062392915673	0.8368387666924197	0.9795536662290487	0.9657565007774019
146.0	0.9787053524325982	0.8823796057490471	0.9047581974726466	0.8367659942816952	0.9794537441482415	0.9657156602164086
147.0	0.9786048486454766	0.881903204772992	0.9043156690916405	0.8366945649330102	0.9793552180922906	0.9656741804240297
148.0	0.9785055732235474	0.8814318665388946	0.9038786338133997	0.8366244474507957	0.9792580884794395	0.9656320690196898
149.0	0.9784075035309414	0.8809646783873006	0.9034469546384652	0.8365556959289215	0.9791623020757039	0.9655893026037438
150.0	0.9783106092397651	0.8805015328613098	0.9030203823365012	0.8364881986913962	0.9790678439381306	0.9655458850347894
151.0	0.978214863852594	0.8800422920805657	0.9025988331083715	0.8364219962676873	0.9789746952872825	0.9655017423194691
152.0	0.9781202255010515	0.8795876132764724	0.9021822933723129	0.8363569455283851	0.9788827989970063	0.965457088202591
153.0	0.978026702182339	0.8791364882876784	0.9017706084136734	0.8362930108183105	0.9787921745861308	0.9654118216116391
154.0	0.9779342520037236	0.878689555069813	0.9013636023193514	0.8362303402752437	0.9787027610635007	0.9653655689986769
155.0	0.9778428445690637	0.8782463753759527	0.900961152550461	0.8361688130888322	0.978614551091824	0.9653185247002151
156.0	0.977752484011124	0.8778067656959682	0.9005633317027486	0.8361084116611034	0.9785275219823661	0.9652706186033775
157.0	0.9776631130476096	0.8773712627709143	0.9001698754298865	0.836049086798686	0.9784416433786118	0.9652218466835738
158.0	0.977574743462255	0.8769390379079434	0.8997807563159789	0.8359907983869755	0.9783569002276404	0.9651722476699675
159.0	0.9774873332967798	0.8765102261925263	0.8993958593934035	0.8359335780672321	0.9782732506402665	0.965121696985347
160.0	0.9774008751340197	0.8760853423934772	0.899015069048777	0.835877479875049	0.9781907140742645	0.9650703150401856
161.0	0.9773153538610163	0.8756637407553376	0.8986383405115369	0.835822405259967	0.9781092370990443	0.9650180665996417
162.0	0.9772307159672531	0.8752454031130004	0.8982656335397163	0.8357682647579143	0.978028831494399	0.9649647726747229
163.0	0.9771469770457422	0.874830055917589	0.8978967524367917	0.8357150675993539	0.9779494399611893	0.9649104330699835
164.0	0.9770641142778252	0.8744186610726292	0.8975317188779384	0.83566280057406	0.9778710474034675	0.9648550514374674
165.0	0.9769820856444154	0.8740112622402452	0.8971704539772937	0.8356114772753817	0.977793661731973	0.9647985965231559
166.0	0.976900918242252	0.8736068828876169	0.8968128371993869	0.8355610844832222	0.9777172524814975	0.9647411302926405
167.0	0.9768205584964067	0.8732056695057997	0.8964589229428185	0.8355115684085348	0.9776418083680742	0.9646825904343244
168.0	0.9767410066108362	0.8728073167689718	0.89610861104626	0.8354629562102307	0.9775672989044901	0.964622918214675
169.0	0.9766622205233855	0.8724123592150826	0.8957618472777765	0.8354152660989204	0.9774937127850658	0.9645620473433784
170.0	0.9765842042498039	0.8720205984161659	0.8954185350360995	0.8353684264168526	0.9774210387056572	0.964500000836783
171.0	0.9765069426109786	0.8716317409611879	0.8950787289260358	0.8353224191799618	0.9773492576673355	0.9644367435487474
172.0	0.9764304127252824	0.8712453430160604	0.8947423409497569	0.8352772266911757	0.9772783468353946	0.9643723452250148
173.0	0.9763545993956658	0.8708620173321793	0.8944092532052297	0.8352328626920164	0.977208302551824	0.964306723753506
174.0	0.9762795027792384	0.8704813638434139	0.8940793856516823	0.8351892282959202	0.9771390942823123	0.9642399334248072
175.0	0.9762050922998334	0.8701037295882375	0.8937527083630858	0.835146269875423	0.9770707222068313	0.9641718144519903
176.0	0.9761313642561902	0.8697286996777969	0.8934290822660597	0.835103991849189	0.9770031557706338	0.9641024093442544
177.0	0.9760582880638446	0.8693568063273748	0.8931085358563686	0.8350623990394889	0.9769364143514394	0.9640315932527554
178.0	0.975985867694207	0.8689880877120585	0.8927909845360235	0.8350214780101964	0.9768704481719942	0.9639596692930782
179.0	0.9759140802334952	0.868622258054408	0.8924764232004783	0.8349811885225066	0.9768052497115306	0.96388619349751
180.0	0.9758429335107934	0.8682595783632946	0.8921647750472751	0.8349415036287289	0.9767408191264323	0.9638112822910048
181.0	0.975772369976411	0.8678999975171976	0.8918559884221036	0.8349024189635014	0.9766771411924496	0.9637349235503916
182.0	0.9757024205261704	0.867543346000738	0.8915500914714082	0.8348638987376307	0.9766142006939905	0.9636570389476056
183.0	0.9756330506729878	0.8671901397341069	0.8912470198360385	0.8348259429574167	0.9765519862413898	0.9635778388728928
184.0	0.9755642567043488	0.8668404990781052	0.8909467426649599	0.8347885202771896	0.9764904749187308	0.9634975138186199
185.0	0.9754960118056	0.8664940770184326	0.890649203906575	0.8347516936639348	0.9764296783879948	0.9634153771806728
186.0	0.9754283276298208	0.8661509192258261	0.8903544189620668	0.834715355365453	0.9763695660337117	0.9633316627338289
187.0	0.9753611812073393	0.8658110021725018	0.8900623275141877	0.8346795728930557	0.9763101341404493	0.9632460697104162
188.0	0.975294561122675	0.8654743422398232	0.8897728394169855	0.8346442924029038	0.9762513520826402	0.9631587807713174
189.0	0.9752284713179792	0.8651411139622965	0.8894859150225647	0.8346094735114592	0.9761932430402662	0.9630698969141529
190.0	0.9751628734238244	0.8648108131008636	0.8892015568908185	0.8345751882241246	0.9761357763802779	0.9629793045855555
191.0	0.9750977713807945	0.8644843074112387	0.8889196913640414	0.8345413421884986	0.9760789560598591	0.962886885898801
192.0	0.9750331537473184	0.8641613479834049	0.8886403166175997	0.834507989441516	0.9760227514334401	0.9627925041286138
193.0	0.9749689936796269	0.8638414131894672	0.8883633589822004	0.8344750850737773	0.9759671472289367	0.9626963650992757
194.0	0.9749053220505479	0.8635247385105183	0.8880889052759835	0.8344426381766205	0.9759121666231536	0.9625985810948064
195.0	0.9748420927778698	0.8632114514646958	0.8878167973552257	0.8344106533389812	0.975857759723036	0.9624986996640017
196.0	0.9747793136411304	0.8629017292569184	0.8875470797115188	0.8343790766283696	0.9758039804711055	0.9623968020164522
197.0	0.9747169847234242	0.8625954999447416	0.8872796869290782	0.8343479664850175	0.9757507405124421	0.9622928523083878
198.0	0.9746550714584326	0.8622928197163434	0.8870145955374815	0.8343173005202973	0.9756980937822914	0.9621871075197408
199.0	0.9745935662252208	0.861993559849999	0.886751773708269	0.8342870203250008	0.9756459711417647	0.962079324441689
200.0	0.9745324806538795	0.8616975863633997	0.8864911683709712	0.8342571663910716	0.975594426530882	0.9619693894632378


==> data/mnist_extra_center.txt <==
1.0	0.4926533704717322	0.4926533704717322	0.492653370457932	0.492653370457932	0.4926533704834412	0.4926533704834412
2.0	0.25940799964763184	0.2583792923761861	0.2591620746330399	0.25789083257128614	0.25979889751768975	0.25920370458903463
3.0	0.25497486960774274	0.2180823975801658	0.24756024916284952	0.20599317508460668	0.25925246349402487	0.2590873544299145
4.0	0.23127761588139145	0.1871658108506415	0.21295597549565676	0.18363570598708567	0.25918677841940363	0.25862501811872673
5.0	0.21114419731684392	0.18060315035524793	0.19692153690157777	0.1790675019787475	0.25915844898138807	0.25628501455702296
6.0	0.1999644805529583	0.17800872739345336	0.18935092653054547	0.17696388678823688	0.25912718072167074	0.2475303498169971
7.0	0.19323581787701954	0.1765795021617223	0.18518519907132647	0.17570003716330154	0.259087071500195	0.234075073127081
8.0	0.18892577371881064	0.17561697497293202	0.18264448345459594	0.1748699140214672	0.25903442962268114	0.2203040606864049
9.0	0.18601314174342506	0.17494557653898238	0.18095292190631745	0.17429513561447593	0.25896449900508045	0.20876312903230723
10.0	0.1839493182228041	0.17444786350882863	0.17974867765897334	0.17386437616691078	0.2588705863098892	0.20013989163979468
11.0	0.18242471728937332	0.17405622564460935	0.17884743638257716	0.17351625730224937	0.25874324142272664	0.19393500573034414
12.0	0.18125736395916586	0.17373585734913316	0.17814530047677235	0.17321477617568726	0.25856936876966224	0.18950343133067704
13.0	0.18033787329785275	0.1734597250019054	0.17758192619456462	0.1729507729863297	0.2583312088670108	0.1863152543923695
14.0	0.17959559277794734	0.17321573783617647	0.17711896566208166	0.17272535035152797	0.25800615324761433	0.18399438308825325
15.0	0.17898380558172716	0.17299687466386957	0.17673153396793825	0.17253868200703032	0.257568029774978	0.1822809384910686
16.0	0.17847059747870456	0.1728016435632227	0.17640244643267686	0.17238409274799896	0.2569914817980399	0.180994315707476
17.0	0.17803402762292525	0.17262330743284737	0.1761192897503793	0.17224630646850775	0.2562599919788621	0.18000593392915754
18.0	0.17765751790790957	0.1724602762333556	0.17587280391135549	0.17211911587452783	0.2553816255445876	0.17922852226142666
19.0	0.17732917203715537	0.17231401526191628	0.17565600011172453	0.17200487396658562	0.25438222414777895	0.17860198263632374
20.0	0.17703974484360024	0.1721880063581894	0.17546333376730064	0.17190974450698687	0.25328707752816115	0.17808529053730543
21.0	0.17678250820258173	0.17207966540293523	0.17529050765073953	0.1718339874058048	0.252123003087947	0.17764879276639642
22.0	0.176551971429063	0.17198743177778256	0.17513413553990267	0.17177194876548413	0.2509127553138882	0.17727117244539695
23.0	0.17634386827957765	0.17190793736181095	0.1749913798029634	0.171719511299466	0.24967287178530642	0.1769380434345391
24.0	0.1761548453338191	0.17183833041640298	0.17485968931705442	0.1716735253411663	0.24841474294274835	0.17663939738076423
25.0	0.17598225790076147	0.17177672119345327	0.17473757858782238	0.1716316096113554	0.2471441153011027	0.1763682096799452


==> data/old/MRSA_BSSMF.txt <==
1.033274811667781	0.18160031539106447	0.02622023712488375	1.9727119762628907e-5	1.0605591670436545e-5	3.04238138943539e-7	1.0e-16
1.0527468949197814	0.15127527835485138	0.03325929474003108	1.6048696527828032e-5	1.6194253123494005e-7	9.486373847239931e-8	4.7431869236199656e-8
0.9172783654557104	0.36476962916237393	0.007458785869762434	3.9946835837499565e-6	1.0e-16	4.6105858322476206e-6	4.7431869236199656e-8
0.9302748803766745	0.6372076916865328	0.005374551361110501	2.835271260532057e-5	7.013806338285518e-6	9.486373847239931e-8	4.7431869236199656e-8
0.7206717032537647	0.25308104055005864	0.00027652332391070146	3.8444136156306846e-6	1.1463389457373135e-6	4.7431869236199656e-8	1.0e-16
0.9795469116686546	0.04745736462353598	0.001564351994741093	1.5004713584505273e-5	1.259077820077417e-6	1.6194253123494005e-7	1.1451066199874039e-7
0.6376440316616734	0.419167247246118	0.0010329684156789695	2.0321709799250792e-5	1.6917799206279217e-6	1.237952238966666e-6	1.4229560770859896e-7
0.905405269915428	0.3426075549804326	0.0006110953921278047	3.3331260329503854e-5	1.3548885829747057e-5	1.97357417914477e-5	2.093744004711397e-7
1.1467249612206816	0.18699099648184664	0.3380328898388817	1.5859933617092315e-5	1.8198685153569676e-6	1.56891735459341e-6	1.3118327611680403e-6
0.8977946044305989	0.07948902200378051	0.011527633353117095	1.4074366740429034e-5	4.6498024046396436e-7	1.1660193631734782e-5	9.486373847239931e-8
1.0586944376719862	0.5249195734852192	0.005633688270838584	3.122347696153719e-6	1.3868529839928478e-6	1.4229560770859896e-7	1.0e-16
0.7959737879397937	0.22778010511656982	0.0018073195929113762	0.00011141018020824128	1.3672484501354718e-5	4.7431869236199656e-8	6.707879276254074e-8
0.6690404803957781	0.2141618353965181	0.11487209980395774	1.6926737928187628e-5	4.4513133830596455e-6	6.707879276254074e-8	4.7431869236199656e-8
1.2823386235694685	0.22903635020146768	0.0037565767424104167	1.3923081878692447e-5	1.1752861285397359e-5	7.488188105515082e-7	9.486373847239931e-8
0.626234269830327	0.3646643716291206	0.023558193722821648	2.5927893091991428e-5	5.162533623807119e-6	1.6194253123494005e-7	1.4229560770859896e-7
1.0537526773501424	0.17097522412006166	0.0020167251253990276	0.0004996925897652924	1.0e-16	2.5330832515177113e-5	1.6194253123494005e-7
0.76247568882572	0.2895781619559962	0.02334601639920498	2.3373802439523047e-5	6.30585305835557e-5	4.368835388509063e-7	4.7431869236199656e-8
0.6630172572568016	0.22652011070902675	0.0004772107559486255	4.722110919149311e-6	3.394073351262934e-6	1.2747606466505137e-6	1.7701814588746032e-7
0.7524196423847117	0.13674219211720215	0.005184071331448214	3.956131264806154e-6	2.337848734963787e-6	4.5804264799496154e-7	9.486373847239931e-8
0.8972718302442889	0.08431746062167297	0.0021615418962258218	0.00013404350833320642	1.0e-16	1.718282253905692e-6	2.5150880064484855e-6


==> data/old/MRSA_NMF.txt <==
2.730527316987295	0.8575629474785911	0.07018164040907003	0.013629609833245127	0.12468025307185841	1.0666080065951667e-5	4.167647794641372e-6
2.703056121857492	1.7772506172299398	0.32819258664547407	0.02928546273247053	1.167861217280189e-5	0.003324727038884001	4.598951242380462e-6
1.871135823327727	0.8428891438709554	0.4540544397967154	0.1436342065473765	0.0049497313595474575	3.336484013576349e-5	2.7645319323368046e-7
1.0414660082559284	1.3576993535056334	0.38619697619104987	0.005653679667861668	0.00029867644942408947	7.419956970227258e-6	1.0012101022981482e-6
1.509861632682799	0.917291163408146	0.23115173681735382	0.13077729644512937	0.00021392951247289687	8.547608899408152e-6	9.486373847239931e-8
2.7585504272313086	0.8356092460548373	1.0988108485914467	0.2769701254299132	7.266479580205328e-5	0.00014174622235216838	0.01138567163737398
2.126091478078678	1.913851329915009	0.5510337610244477	0.25276666070375586	2.814245736211127e-5	0.001484030950500653	1.8972747694479862e-7
1.803954931369758	1.729781408239873	0.3880296649158246	0.02871525718282794	0.006388793077815573	0.0002597358824904583	4.0960803128434095e-6
2.637650690370379	1.6808144474209121	0.7995519074446809	0.5641637777205817	0.007913493784915116	0.0016569313985544724	2.568062697073393e-7
1.3466188644609631	1.2645402481885148	0.33514808055804163	0.00045008741860627226	0.0055066123728944715	0.00019150142936674375	2.047499615256142e-6
1.42831462162887	1.915964756721073	0.0734160029573571	0.009087983728824765	0.0001448977632318257	7.712486232778975e-6	4.7431869236199656e-8
1.6405230389870276	12.483625657167986	0.6942488858785181	0.04938373555526609	0.004956256821704422	0.000439162083179034	2.0270645192027994e-6
1.6271752232144845	2.0293824944999312	0.3931690424099393	0.1005652515318336	0.25197680279818957	0.0003100616660575937	1.1451066199874039e-7
2.644214977044786	1.175501061781343	0.018919170168899928	0.012204230724098427	0.07175253746328672	3.588464832214627e-6	4.381709273911677e-6
1.702585004475282	1.8304889883376034	0.3261160597524979	0.031785218234408705	0.026429511438416424	3.500687103509657e-5	2.7596274165670506e-6
2.2851939923445688	1.0686309730716421	0.5365066179097222	0.003422252185199663	5.995065356072251e-5	6.133808202824096e-5	0.00020534792294444473
1.3814494998761269	0.7190287381812346	0.10658958173460371	0.1775317665230083	0.0009923979884476019	5.0198286099020894e-5	1.969118636260186e-6
1.8252017564703749	1.987503385686292	0.14133464925354985	0.0036542269890922963	0.01757871715475342	0.00013546628291280055	6.840523230260885e-6
1.5487197482490864	1.5769661363774767	0.11667523084354245	0.06702312034721254	0.00010670740766733266	0.026795994048997223	3.5860760064874146e-7
1.4599310969499775	1.9243206212605142	0.3194251026354958	0.026342280026268993	0.034970456143051686	0.046591225673881756	9.966936331001166e-7


==> data/old/ml1m_extra_center.txt <==
1.0	3.755241031838944	3.755241031838944	1.1169685007295642	1.1169685007295642
2.0	1.3446531466756926	1.3446531466756926	1.3446531466756926	1.3446531466756926
3.0	1.282723402266739	1.2673192439095302	1.2744846478291938	1.256807202042943
4.0	1.239706520806013	1.2086304020745877	1.2251370635322416	1.1891325799590418
5.0	1.2078324166363024	1.1642531893617603	1.1884823006471612	1.1381823750296614
6.0	1.1831229706374848	1.130235930442336	1.1602115762781924	1.100115717184122
7.0	1.1633042664112712	1.1036831752528484	1.1377695645134245	1.071676649863285
8.0	1.1469847122722607	1.0825994422623797	1.1195492562054503	1.0503336019332168
9.0	1.1332680218769808	1.0655966598387416	1.1044871725072254	1.0341570244989842
10.0	1.121547863382616	1.0516999748663982	1.091846427538933	1.0217340360978473
11.0	1.1113970965820719	1.04022572296661	1.0811026754535145	1.0120466017649308
12.0	1.1025058953824562	1.0306790549562086	1.0718696799214922	1.0043748607458143
13.0	1.0946436805770217	1.0226916932059	1.0638598529408558	0.9981984544414247
14.0	1.0876346747182877	1.0159758830117878	1.0568517439123215	0.9931328923179514
15.0	1.0813420352326504	1.0103009280423905	1.0506728684416422	0.9888870367105245
16.0	1.0756580932656612	1.005481497503884	1.0451859425920733	0.9852323961095186
17.0	1.070496062954091	1.0013670153946832	1.0402847378966376	0.9819818988242286
18.0	1.0657854022503388	0.997835369444107	1.0358816063618472	0.9789810215433391
19.0	1.0614681918728224	0.9947867288775265	1.0319058266690166	0.9760861555565512
20.0	1.0574960426276212	0.9921400481115488	1.0282984378082438	0.9731653652413097
21.0	1.0538288028468283	0.9898287636222094	1.0250106357467277	0.9701014894377904
22.0	1.0504323535668194	0.9877987910878552	1.022001951609791	0.9667994520760628
23.0	1.0472775729863022	0.9860061499092	1.0192378018727823	0.9631820306079982
24.0	1.0443394834964181	0.9844150469549519	1.0166889121547533	0.959197917800217
25.0	1.0415964909752902	0.9829962079585982	1.0143307019966827	0.9548481464294039
26.0	1.0390297644836632	0.9817253586379071	1.0121417441375802	0.9501830707151526
27.0	1.036622951818848	0.9805822220246683	1.0101030557816078	0.9453021360347357
28.0	1.03436168570817	0.979549787977992	1.0081987955113014	0.940324276162889
29.0	1.0322332030527845	0.9786134023006262	1.0064150955545454	0.9353625588903158
30.0	1.030226237745445	0.9777606720380267	1.0047392945096587	0.9305104363143885
31.0	1.0283308969418	0.9769808579484677	1.0031602391627736	0.9258226048003226
32.0	1.0265382105699352	0.9762645406714799	1.0016681782135037	0.9213227487438344
33.0	1.024840160305064	0.9756036441390223	1.0002543276561677	0.9170242863467596
34.0	1.023229567300611	0.9749910452726995	0.9989109232870572	0.9129263717456597
35.0	1.0216999476306543	0.9744205000949993	0.9976307562902793	0.9090402377545972
36.0	1.0202455525903331	0.9738862795488121	0.9964074940970871	0.9053695079807376
37.0	1.0188609366513943	0.9733834045925018	0.9952352638467765	0.901917098832935
38.0	1.0175413249870713	0.9729069094495101	0.9941088505341258	0.8986887989425119
39.0	1.0162822925657515	0.9724526343729378	0.993023318456598	0.8956747526653868
40.0	1.0150798135277763	0.9720166840154469	0.9919741552008163	0.892860582680834
41.0	1.0139302881647771	0.9715954290767937	0.9909571424943129	0.8902353662751563
42.0	1.0128303363288547	0.9711855768993036	0.9899685341163182	0.8877808925718316
43.0	1.011776874473834	0.9707839330551508	0.9890046798884571	0.8854872251770665
44.0	1.0107670704818417	0.9703873592923049	0.9880621786452874	0.8833402739325708
45.0	1.0097983239951498	0.9699929791014645	0.987138272811445	0.8813183018074451
46.0	1.00886820912596	0.9695979228120926	0.9862297127840065	0.8794125682448369
47.0	1.007974494878995	0.9691996093661448	0.9853337695993666	0.877611756888513
48.0	1.0071151468917539	0.9687956870835188	0.9844478678625384	0.8759069494540096
49.0	1.0062882171233627	0.9683830818962791	0.9835696245172043	0.8742931948796535
50.0	1.0054919419437396	0.9679601072245709	0.9826967999243005	0.8727634779426108
51.0	1.0047247098027805	0.967525280814244	0.981827043959675	0.8713120816685531
52.0	1.0039849838411155	0.9670747194302203	0.9809582653219644	0.8699322673706341
53.0	1.0032713138239786	0.966605094671667	0.9800887872102809	0.868618941364533
54.0	1.002582415450093	0.9661150325205415	0.9792168703938977	0.8673673680206896
55.0	1.0019170289452215	0.9656015573854578	0.9783415405886462	0.8661745209767325
56.0	1.0012739944128712	0.9650623390299995	0.9774616159371469	0.8650364430314591
57.0	1.0006522374144289	0.9644937486436348	0.9765756261577403	0.8639514813535143
58.0	1.0000506794459354	0.9638944234240208	0.9756825656651366	0.8629190265255167
59.0	0.9994684558840972	0.9632624507051671	0.9747813179613232	0.8619316768084154
60.0	0.9989045824906864	0.9625934505300547	0.9738711660002453	0.8609890516533497
61.0	0.9983582484142683	0.9618876396823538	0.972951120628599	0.8600880555285011
62.0	0.9978286626223631	0.9611411476763616	0.9720210186101056	0.8592265654802347
63.0	0.9973150578824536	0.9603537629790306	0.9710804629561144	0.8584011670965428
64.0	0.9968167662279113	0.9595279695101846	0.9701292957217422	0.857610770803177
65.0	0.9963330987927279	0.9586553608272215	0.9691675105825283	0.8568535466036261
66.0	0.9958634287664101	0.9577391007487239	0.9681950421463409	0.8561275936213846
67.0	0.9954071652551827	0.9567760849496629	0.9672120573968297	0.8554313643224731
68.0	0.9949637572002115	0.955768321469509	0.9662185964113652	0.8547631401373013
69.0	0.9945326784560814	0.9547156656442194	0.9652152102387429	0.8541218392730332
70.0	0.9941134203742623	0.9536201457395819	0.9642029329703643	0.8535046347921618
71.0	0.9937055183237723	0.9524858626898995	0.9631821443710011	0.8529112677144204
72.0	0.9933085216228481	0.9513143354340334	0.9621536333741684	0.8523408740912892
73.0	0.9929219974013244	0.9501006786528917	0.9611180211774707	0.851791861889323
74.0	0.9925455495711375	0.9488487262589125	0.9600763749246246	0.8512637528374623
75.0	0.9921787924795298	0.9475624889433212	0.9590296172511115	0.8507555719435411
76.0	0.9918213358282785	0.9462474006928943	0.9579788154188051	0.8502669091115882
77.0	0.9914728528247142	0.944907269136227	0.956924709031852	0.8497961707043038
78.0	0.9911330008256499	0.9435447248884818	0.9558686650261699	0.8493423748731395
79.0	0.9908014857241311	0.94216481508186	0.954812180980156	0.8489050980723883
80.0	0.9904779787051362	0.940766486436391	0.953755881711692	0.8484830359452229
81.0	0.9901622374903333	0.9393605074766052	0.9527008301775004	0.8480756268613217
82.0	0.9898539283193764	0.9379469885378258	0.951648146531981	0.8476820555146167
83.0	0.9895528268167446	0.9365338054295025	0.9505988385161837	0.8473018763725065
84.0	0.9892586740361102	0.9351236098931557	0.9495531420180996	0.8469343633048364
85.0	0.988971237129341	0.9337172327023839	0.9485123110830751	0.8465793733532468
86.0	0.988690286638121	0.9323176930717304	0.9474771960305912	0.8462365409111909
87.0	0.9884156040933133	0.9309219743150594	0.9464485069100711	0.8459050422484612
88.0	0.9881469820645105	0.9295346478572044	0.9454266638801399	0.8455845266588785
89.0	0.9878842089762528	0.9281580386859913	0.9444129295933683	0.8452748075024464
90.0	0.9876270957156572	0.9267924730599889	0.943408060181174	0.8449751812082684
91.0	0.987375490887667	0.9254425618451979	0.942412590548366	0.8446851700751082
92.0	0.9871291972252514	0.9241109601942765	0.9414268338180257	0.8444047887240407
93.0	0.9868880437923767	0.9228015779629661	0.9404513776986887	0.8441338864539418
94.0	0.9866518784226861	0.9215116902035299	0.9394865398222658	0.8438717606914843
95.0	0.9864205525318125	0.920244367494923	0.9385325027510699	0.8436182605584641
96.0	0.9861938944929859	0.918998051097913	0.9375899036708832	0.8433728861323926
97.0	0.9859717667044116	0.9177751031108896	0.936659173235028	0.8431353292826786
98.0	0.9857540542160171	0.9165783398950713	0.9357403017335532	0.8429051196368752
99.0	0.9855406114630961	0.9154100650700583	0.934833568339541	0.8426822362929205
100.0	0.9853313193421507	0.9142704011764706	0.9339391638636011	0.8424663603172924
101.0	0.9851260243294352	0.913160262510052	0.9330571091177753	0.8422569042738187
102.0	0.9849246527220965	0.9120775393157254	0.9321875310681016	0.8420537351139401
103.0	0.9847270621143516	0.9110229395362882	0.9313305340231641	0.8418566699697626
104.0	0.9845331671249606	0.9099976115182786	0.930486322309193	0.8416651786618686
105.0	0.9843428326933289	0.9089996683209904	0.9296549120138099	0.8414789785485984
106.0	0.9841559846288973	0.9080325294851634	0.9288363353222193	0.8412979660663629
107.0	0.9839725105001278	0.9070893994258589	0.9280308738640377	0.84112188634415
108.0	0.9837923168492086	0.9061725898751145	0.9272381694999827	0.8409504655995208
109.0	0.9836153329795179	0.9052816395613897	0.9264581504927343	0.8407835506605092
110.0	0.9834414423425706	0.9044157610000237	0.925690683123577	0.8406210367159923
111.0	0.9832705931509725	0.903571658307861	0.9249356676124485	0.8404627832778665
112.0	0.9831026801145774	0.9027502368171975	0.9241930198217359	0.8403087746539386
113.0	0.9829376360134141	0.9019503026692876	0.9234629180357908	0.8401588703208083
114.0	0.9827753821103519	0.9011727768639439	0.9227447812320045	0.8400129692292342
115.0	0.9826158395947132	0.9004140653580353	0.9220382103651021	0.8398708099856392
116.0	0.9824589333910787	0.8996735698059796	0.9213431935001346	0.8397322337346319
117.0	0.9823046112862993	0.8989516108829845	0.9206593403908663	0.8395972914846114
118.0	0.9821527789705214	0.8982457596246771	0.9199863630781232	0.8394657519683124
119.0	0.982003395571898	0.8975549375663696	0.9193241830853938	0.8393375189496061
120.0	0.9818563934128373	0.8968774079895507	0.918672521150331	0.8392123252437169
121.0	0.9817117047567742	0.8962134563939989	0.9180311877413783	0.8390902709029258
122.0	0.9815692847547279	0.8955609714902998	0.9173999384362013	0.8389710444173609
123.0	0.9814290579149378	0.894920836123951	0.9167786582260871	0.8388547272755101
124.0	0.9812909831205404	0.8942910665616004	0.9161672539985426	0.8387411418532666
125.0	0.9811550192071286	0.8936715487308187	0.9155655685919297	0.8386302531625291
126.0	0.9810210981931817	0.8930613714576093	0.9149731235949268	0.8385217982906532
127.0	0.9808891635390091	0.892460271122092	0.9143896915300538	0.8384157734117546
128.0	0.9807591892601625	0.891868200921029	0.9138149575225478	0.8383122017499307
129.0	0.9806311149082318	0.8912850950554825	0.9132488191632879	0.8382108875038525
130.0	0.9805048953012522	0.8907097634609519	0.9126911276805647	0.8381116565628639
131.0	0.9803804852265621	0.8901418825177236	0.9121415957442208	0.838014567678206
132.0	0.9802578470904001	0.8895810478464223	0.9116000610815753	0.8379195231420697
133.0	0.980136920300233	0.889027774168825	0.9110664648611261	0.8378263982264459
134.0	0.9800176940028535	0.8884820549333883	0.9105404630996918	0.8377351130638333
135.0	0.9799001075434433	0.8879421707800681	0.9100219294651181	0.8376455786286036
136.0	0.9797841385365125	0.8874092116239138	0.9095106129641002	0.8375577638026016
137.0	0.9796697415886955	0.8868826338553202	0.909006402397212	0.8374717363009225
138.0	0.9795568827757082	0.8863615021982248	0.9085090173874416	0.8373872411958191
139.0	0.9794455319747748	0.8858452666029974	0.9080183497079883	0.8373043684878544
140.0	0.9793356360583457	0.8853339967154754	0.907534216103875	0.837223055875595
141.0	0.9792271840170713	0.884829228734587	0.9070564543217097	0.837143303770865
142.0	0.979120141841282	0.884329542971542	0.9065848806179494	0.837065076863104
143.0	0.9790144716638732	0.8838347220486508	0.9061193436984436	0.8369882992831063
144.0	0.9789101355886706	0.8833448890512257	0.9056598487553306	0.8369128549563255
145.0	0.9788071187106617	0.8828601640170183	0.9052062434350002	0.8368387711648296
146.0	0.9787053601006279	0.882379614282252	0.9047582016291976	0.8367659942572641
147.0	0.9786048601461464	0.8819032132730277	0.9043156815388924	0.8366945693811647
148.0	0.9785056039043152	0.8814318664663261	0.9038786338507412	0.8366244564112371
149.0	0.9784075227098512	0.8809646911441511	0.9034469546384652	0.8365556959289215
150.0	0.978310628419963	0.8805015455963074	0.9030203781716659	0.8364881986913962
151.0	0.9782148676903759	0.8800423133597921	0.9025988331083715	0.836421996277314
152.0	0.9781202370110123	0.8795876303587409	0.9021822933723129	0.8363569500149394
153.0	0.9780267136896349	0.8791365052907647	0.9017706084070026	0.8362930198016434
154.0	0.9779342558402988	0.8786895806629917	0.9013636023193514	0.8362303402865002
155.0	0.9778428560843665	0.8782464009578744	0.9009611567145756	0.8361688086051465
156.0	0.9777524993629765	0.8778067870624456	0.9005633400534165	0.8361084116465161
157.0	0.9776631207243568	0.8773712798770423	0.9001698754298865	0.8360490957795171
158.0	0.9775747664905718	0.876939046444344	0.8997807563159789	0.8359907938946396
159.0	0.9774873448129442	0.8765102518815662	0.8993958593934035	0.8359335601106908
160.0	0.9774008904918696	0.8760853381692275	0.899015069048777	0.8358774843638948
161.0	0.9773153615375738	0.8756637535532421	0.8986383446825711	0.8358224097740095
162.0	0.9772307274868306	0.8752454330986301	0.8982656377350928	0.8357682647579143
163.0	0.9771469847278678	0.874830060227926	0.8978967649543194	0.8357150586107446
164.0	0.9770641296453911	0.8744186525251385	0.8975317230488997	0.8356628005633369
165.0	0.9769821086883222	0.8740112793428807	0.8971704539679598	0.8356114817547518
166.0	0.9769009220841891	0.8736069001069726	0.8968128413939687	0.8355610755087433
167.0	0.9768205700203587	0.8732056823667211	0.8964589229428185	0.8355115684130707
168.0	0.9767410181387642	0.8728073296233785	0.896108615236578	0.8354629517088934
169.0	0.9766622358921575	0.872412385009725	0.8957618430781557	0.8354152705976645
170.0	0.9765842119350179	0.872020637088624	0.8954185392093474	0.8353684264118133
171.0	0.9765069618223704	0.8716317452457789	0.8950787289260358	0.835322414682398
172.0	0.9764304127252824	0.8712453602118977	0.8947423409497569	0.8352772266911757
173.0	0.9763546032356271	0.8708620431765096	0.8944092658172427	0.8352328761503077
174.0	0.9762795181554951	0.8704813724969599	0.8940793856516823	0.8351892193195957
175.0	0.9762051038273901	0.8701037295766765	0.8937527083978013	0.8351462698579907
176.0	0.9761313757880586	0.8697287169010133	0.8934290822660597	0.8351040098636651
177.0	0.9760583072822223	0.8693568365211244	0.8931085316312629	0.8350623990394889
178.0	0.9759858869213307	0.8689881136008761	0.8927909887296236	0.8350214825079831
179.0	0.9759141033047944	0.8686222796070622	0.8924764273937786	0.8349811930210128
180.0	0.9758429373570154	0.8682596172316384	0.8921647750472751	0.8349415036287289
181.0	0.9757723892035844	0.8679000104697652	0.8918559884221036	0.8349024324513252
182.0	0.9757024243732981	0.8675433719516599	0.8915500956504072	0.8348639077192603
183.0	0.9756330660619961	0.8671901786457921	0.8912470240264716	0.8348259519376059
184.0	0.975564268240734	0.8668405250773266	0.8909467510881054	0.8347885202771896
185.0	0.9754960233448923	0.866494090039849	0.890649203906575	0.834751689164747
186.0	0.975428346865818	0.8661509365640934	0.8903544189620668	0.8347153508626073
187.0	0.9753612158420155	0.8658110194499615	0.8900623275141877	0.8346795819100205
188.0	0.9752945765178869	0.8654743552492347	0.8897728394169855	0.8346442968980421
189.0	0.9752284828628077	0.8651411399301694	0.889485915061208	0.8346094735114592
190.0	0.9751628734238244	0.8648108261188708	0.8892015611285446	0.8345751837335383
191.0	0.9750977752300566	0.8644843161299585	0.8889196998167368	0.8345413421752166
192.0	0.9750331652925317	0.8641613610348046	0.8886403208483499	0.8345079804485482
193.0	0.9749689975293119	0.8638414306021002	0.8883633589862401	0.8344750850737773
194.0	0.974905329750084	0.8635247559155914	0.888088913746732	0.8344426336899735
195.0	0.9748420966285346	0.8632114818351141	0.8878168142345715	0.8344106533389812
196.0	0.9747793290342999	0.8629017466645721	0.8875470797115188	0.8343790766082501
197.0	0.9747169962693356	0.8625955217045391	0.8872796784479305	0.8343479709927919
198.0	0.9746550753095106	0.8622928458047545	0.8870145955374815	0.8343172960355597
199.0	0.9745935816263817	0.8619935816473717	0.8867517737628321	0.8342870248290796
200.0	0.9745325037571725	0.8616976125304671	0.8864911683986143	0.834257170902523


==> data/old/mnist_extra_center.txt <==
1.0	0.4926533704721976	0.4926533704721976	0.49265337047219865	0.49265337047219865
2.0	0.2594079996485158	0.25837929237707363	0.25916207466015984	0.25789083259853973
3.0	0.2549748696086421	0.21808239758121725	0.24756024919124053	0.20599317511872775
4.0	0.23127761588238288	0.18716581085186673	0.2129559755286615	0.1836357060253603
5.0	0.21114419731792994	0.18060315035651758	0.19692153693726983	0.17906750201799831
6.0	0.199964480554105	0.17800872739474147	0.18935092656766467	0.1769638868279542
7.0	0.19323581787820615	0.1765795021630208	0.18518519910928072	0.1757000372033045
8.0	0.1889257737200243	0.1756169749742377	0.18264448349307813	0.17486991406166003
9.0	0.18601314174465775	0.17494557654029297	0.18095292194515938	0.17429513565480126
10.0	0.18394931822405064	0.17444786351014296	0.17974867769807543	0.17386437620733602
11.0	0.18242471729063023	0.1740562256459266	0.1788474364218762	0.17351625734275594
12.0	0.18125736396043085	0.17373585735045285	0.17814530051622635	0.17321477621626447
13.0	0.18033787329912424	0.17345972500322715	0.17758192623414376	0.17295077302696896
14.0	0.17959559277922407	0.17321573783750013	0.17711896570176427	0.1727253503922203
15.0	0.17898380558300825	0.17299687466519503	0.17673153400770786	0.1725386820477665
16.0	0.17847059747998933	0.1728016435645497	0.17640244647252062	0.17238409278877145
17.0	0.1780340276242132	0.17262330743417573	0.17611928979028707	0.17224630650931272
18.0	0.1776575179092002	0.17246027623468524	0.17587280395131916	0.17211911591536264
19.0	0.1773291720384484	0.17231401526324705	0.1756560001517375	0.17200487400744693
20.0	0.17703974484489532	0.17218800635952097	0.17546333380735754	0.17190974454787153
21.0	0.17678250820387878	0.1720796654042673	0.17529050769083593	0.17183398744670794
22.0	0.1765519714303617	0.1719874317791147	0.17513413558003482	0.1717719488064024
23.0	0.17634386828087784	0.17190793736314236	0.17499137984312832	0.17171951134039684
24.0	0.17615484533512069	0.17183833041773244	0.17485968935724952	0.17167352538210812
25.0	0.17598225790206437	0.17177672119478352	0.17473757862804556	0.17163160965230723


==> data/projonly_centered.txt <==
0.4320072244972136	0.5679927755027864	0.016320546228723743
0.40256115605003745	0.5974388439499624	0.0013059384676497592
0.4002049387416649	0.5997950612583351	0.00010449866428405181
0.40001639880078166	0.5999836011992185	8.361780518523488e-6
0.40000131220024526	0.5999986877997548	6.690934656268149e-7


==> data/projonly_notcentered.txt <==
0.7313708498984761	0.26862915010152394	0.16896664298681563
0.6745166004060958	0.32548339959390404	0.13997655022758354
0.6274169979695208	0.37258300203047917	0.11596037103692769
0.5883984097463003	0.4116015902536997	0.09606471676262343
0.5560743528928822	0.44392564710711774	0.07958261709721727

